Symmetric doubly periodic gravity-capillary waves with small vorticity

We construct small amplitude gravity-capillary water waves with small nonzero vorticity, in three spatial dimensions, bifurcating from uniform flows. The waves are symmetric, and periodic in both horizontal coordinates. The proof is inspired by Lortz' construction of magnetohydrostatic equilibria in reflection-symmetric toroidal domains. It relies on a global representation of the vorticity as the cross product of two gradients, and on prescribing a functional relationship between the Bernoulli function and the orbital period of the water particles. The presence of the free surface introduces significant new challenges. In particular, the resulting free boundary problem is not elliptic, and the involved maps incur a loss of regularity under Fr\'echet differentiation. Nevertheless, we show that a version of the Crandall-Rabinowitz local bifurcation method applies, by carefully tracking the loss of regularity.

==> contours_annuli.dat <==
   9.0909091e-01   2.5700000e+02
  -5.1389532e+00  -1.0000000e+00
  -5.1387510e+00  -9.9193548e-01
  -5.1381447e+00  -9.8387097e-01
  -5.1371353e+00  -9.7580645e-01
  -5.1357243e+00  -9.6774194e-01
  -5.1339141e+00  -9.5967742e-01
  -5.1317076e+00  -9.5161290e-01
  -5.1291083e+00  -9.4354839e-01
  -5.1261203e+00  -9.3548387e-01
  -5.1227483e+00  -9.2741935e-01
  -5.1189977e+00  -9.1935484e-01
  -5.1148743e+00  -9.1129032e-01
  -5.1103844e+00  -9.0322581e-01
  -5.1055350e+00  -8.9516129e-01
  -5.1003335e+00  -8.8709677e-01
  -5.0947875e+00  -8.7903226e-01
  -5.0889054e+00  -8.7096774e-01
  -5.0826959e+00  -8.6290323e-01
  -5.0761679e+00  -8.5483871e-01
  -5.0693308e+00  -8.4677419e-01
  -5.0621942e+00  -8.3870968e-01
  -5.0591881e+00  -8.3545658e-01
  -5.0546505e+00  -8.3064516e-01
  -5.0467400e+00  -8.2258065e-01
  -5.0385533e+00  -8.1451613e-01
  -5.0301013e+00  -8.0645161e-01
  -5.0213950e+00  -7.9838710e-01
  -5.0124455e+00  -7.9032258e-01
  -5.0032640e+00  -7.8225806e-01
  -4.9938617e+00  -7.7419355e-01
  -4.9842500e+00  -7.6612903e-01
  -4.9744402e+00  -7.5806452e-01
  -4.9644435e+00  -7.5000000e-01
  -4.9542711e+00  -7.4193548e-01
  -4.9442065e+00  -7.3408524e-01
  -4.9439238e+00  -7.3387097e-01
  -4.9330318e+00  -7.2580645e-01
  -4.9219919e+00  -7.1774194e-01
  -4.9108153e+00  -7.0967742e-01
  -4.8995129e+00  -7.0161290e-01
  -4.8880957e+00  -6.9354839e-01
  -4.8765744e+00  -6.8548387e-01
  -4.8649592e+00  -6.7741935e-01
  -4.8532606e+00  -6.6935484e-01
  -4.8414885e+00  -6.6129032e-01
  -4.8296526e+00  -6.5322581e-01
  -4.8292250e+00  -6.5293880e-01
  -4.8171775e+00  -6.4516129e-01
  -4.8046331e+00  -6.3709677e-01
  -4.7920508e+00  -6.2903226e-01
  -4.7794394e+00  -6.2096774e-01
  -4.7668079e+00  -6.1290323e-01
  -4.7541647e+00  -6.0483871e-01
  -4.7415179e+00  -5.9677419e-01
  -4.7288755e+00  -5.8870968e-01
  -4.7162449e+00  -5.8064516e-01
  -4.7142434e+00  -5.7937827e-01
  -4.7029408e+00  -5.7258065e-01
  -4.6895338e+00  -5.6451613e-01
  -4.6761616e+00  -5.5645161e-01
  -4.6628309e+00  -5.4838710e-01
  -4.6495482e+00  -5.4032258e-01
  -4.6363196e+00  -5.3225806e-01
  -4.6231508e+00  -5.2419355e-01
  -4.6100474e+00  -5.1612903e-01
  -4.5992619e+00  -5.0947016e-01
  -4.5968309e+00  -5.0806452e-01
  -4.5828146e+00  -5.0000000e-01
  -4.5688849e+00  -4.9193548e-01
  -4.5550466e+00  -4.8387097e-01
  -4.5413039e+00  -4.7580645e-01
  -4.5276611e+00  -4.6774194e-01
  -4.5141219e+00  -4.5967742e-01
  -4.5006900e+00  -4.5161290e-01
  -4.4873686e+00  -4.4354839e-01
  -4.4842803e+00  -4.4168252e-01
  -4.4731357e+00  -4.3548387e-01
  -4.4587183e+00  -4.2741935e-01
  -4.4444319e+00  -4.1935484e-01
  -4.4302793e+00  -4.1129032e-01
  -4.4162627e+00  -4.0322581e-01
  -4.4023843e+00  -3.9516129e-01
  -4.3886461e+00  -3.8709677e-01
  -4.3750497e+00  -3.7903226e-01
  -4.3692988e+00  -3.7561289e-01
  -4.3606295e+00  -3.7096774e-01
  -4.3456501e+00  -3.6290323e-01
  -4.3308347e+00  -3.5483871e-01
  -4.3161847e+00  -3.4677419e-01
  -4.3017007e+00  -3.3870968e-01
  -4.2873836e+00  -3.3064516e-01
  -4.2732338e+00  -3.2258065e-01
  -4.2592519e+00  -3.1451613e-01
  -4.2543172e+00  -3.1166220e-01
  -4.2440424e+00  -3.0645161e-01
  -4.2282518e+00  -2.9838710e-01
  -4.2126557e+00  -2.9032258e-01
  -4.1972540e+00  -2.8225806e-01
  -4.1820462e+00  -2.7419355e-01
  -4.1670320e+00  -2.6612903e-01
  -4.1522108e+00  -2.5806452e-01
  -4.1393357e+00  -2.5097950e-01
  -4.1372291e+00  -2.5000000e-01
  -4.1198879e+00  -2.4193548e-01
  -4.1027756e+00  -2.3387097e-01
  -4.0858909e+00  -2.2580645e-01
  -4.0692325e+00  -2.1774194e-01
  -4.0527990e+00  -2.0967742e-01
  -4.0365890e+00  -2.0161290e-01
  -4.0243541e+00  -1.9546332e-01
  -4.0195947e+00  -1.9354839e-01
  -3.9996001e+00  -1.8548387e-01
  -3.9798826e+00  -1.7741935e-01
  -3.9604396e+00  -1.6935484e-01
  -3.9412689e+00  -1.6129032e-01
  -3.9223680e+00  -1.5322581e-01
  -3.9093726e+00  -1.4762708e-01
  -3.9015602e+00  -1.4516129e-01
  -3.8761082e+00  -1.3709677e-01
  -3.8510194e+00  -1.2903226e-01
  -3.8262901e+00  -1.2096774e-01
  -3.8019165e+00  -1.1290323e-01
  -3.7943911e+00  -1.1040282e-01
  -3.7670854e+00  -1.0483871e-01
  -3.7278995e+00  -9.6774194e-02
  -3.6892832e+00  -8.8709677e-02
  -3.6794095e+00  -8.6640389e-02
  -3.5951610e+00  -8.0645161e-02
  -3.5644280e+00  -7.8458376e-02
  -3.5336949e+00  -8.0645161e-02
  -3.4494464e+00  -8.6640389e-02
  -3.4395727e+00  -8.8709677e-02
  -3.4009564e+00  -9.6774194e-02
  -3.3617705e+00  -1.0483871e-01
  -3.3344649e+00  -1.1040282e-01
  -3.3269395e+00  -1.1290323e-01
  -3.3025659e+00  -1.2096774e-01
  -3.2778365e+00  -1.2903226e-01
  -3.2527477e+00  -1.3709677e-01
  -3.2272957e+00  -1.4516129e-01
  -3.2194833e+00  -1.4762708e-01
  -3.2064879e+00  -1.5322581e-01
  -3.1875870e+00  -1.6129032e-01
  -3.1684163e+00  -1.6935484e-01
  -3.1489734e+00  -1.7741935e-01
  -3.1292558e+00  -1.8548387e-01
  -3.1092613e+00  -1.9354839e-01
  -3.1045018e+00  -1.9546332e-01
  -3.0922669e+00  -2.0161290e-01
  -3.0760569e+00  -2.0967742e-01
  -3.0596234e+00  -2.1774194e-01
  -3.0429650e+00  -2.2580645e-01
  -3.0260803e+00  -2.3387097e-01
  -3.0089680e+00  -2.4193548e-01
  -2.9916268e+00  -2.5000000e-01
  -2.9895202e+00  -2.5097950e-01
  -2.9766451e+00  -2.5806452e-01
  -2.9618239e+00  -2.6612903e-01
  -2.9468097e+00  -2.7419355e-01
  -2.9316019e+00  -2.8225806e-01
  -2.9162002e+00  -2.9032258e-01
  -2.9006041e+00  -2.9838710e-01
  -2.8848135e+00  -3.0645161e-01
  -2.8745387e+00  -3.1166220e-01
  -2.8696040e+00  -3.1451613e-01
  -2.8556221e+00  -3.2258065e-01
  -2.8414724e+00  -3.3064516e-01
  -2.8271552e+00  -3.3870968e-01
  -2.8126713e+00  -3.4677419e-01
  -2.7980212e+00  -3.5483871e-01
  -2.7832058e+00  -3.6290323e-01
  -2.7682264e+00  -3.7096774e-01
  -2.7595571e+00  -3.7561289e-01
  -2.7538062e+00  -3.7903226e-01
  -2.7402098e+00  -3.8709677e-01
  -2.7264716e+00  -3.9516129e-01
  -2.7125932e+00  -4.0322581e-01
  -2.6985766e+00  -4.1129032e-01
  -2.6844240e+00  -4.1935484e-01
  -2.6701376e+00  -4.2741935e-01
  -2.6557202e+00  -4.3548387e-01
  -2.6445756e+00  -4.4168252e-01
  -2.6414873e+00  -4.4354839e-01
  -2.6281659e+00  -4.5161290e-01
  -2.6147340e+00  -4.5967742e-01
  -2.6011948e+00  -4.6774194e-01
  -2.5875520e+00  -4.7580645e-01
  -2.5738093e+00  -4.8387097e-01
  -2.5599710e+00  -4.9193548e-01
  -2.5460413e+00  -5.0000000e-01
  -2.5320250e+00  -5.0806452e-01
  -2.5295940e+00  -5.0947016e-01
  -2.5188085e+00  -5.1612903e-01
  -2.5057051e+00  -5.2419355e-01
  -2.4925363e+00  -5.3225806e-01
  -2.4793077e+00  -5.4032258e-01
  -2.4660250e+00  -5.4838710e-01
  -2.4526943e+00  -5.5645161e-01
  -2.4393221e+00  -5.6451613e-01
  -2.4259151e+00  -5.7258065e-01
  -2.4146125e+00  -5.7937827e-01
  -2.4126110e+00  -5.8064516e-01
  -2.3999804e+00  -5.8870968e-01
  -2.3873380e+00  -5.9677419e-01
  -2.3746912e+00  -6.0483871e-01
  -2.3620480e+00  -6.1290323e-01
  -2.3494165e+00  -6.2096774e-01
  -2.3368051e+00  -6.2903226e-01
  -2.3242228e+00  -6.3709677e-01
  -2.3116784e+00  -6.4516129e-01
  -2.2996309e+00  -6.5293880e-01
  -2.2992033e+00  -6.5322581e-01
  -2.2873674e+00  -6.6129032e-01
  -2.2755953e+00  -6.6935484e-01
  -2.2638967e+00  -6.7741935e-01
  -2.2522816e+00  -6.8548387e-01
  -2.2407602e+00  -6.9354839e-01
  -2.2293430e+00  -7.0161290e-01
  -2.2180406e+00  -7.0967742e-01
  -2.2068640e+00  -7.1774194e-01
  -2.1958241e+00  -7.2580645e-01
  -2.1849321e+00  -7.3387097e-01
  -2.1846494e+00  -7.3408524e-01
  -2.1745848e+00  -7.4193548e-01
  -2.1644125e+00  -7.5000000e-01
  -2.1544157e+00  -7.5806452e-01
  -2.1446059e+00  -7.6612903e-01
  -2.1349942e+00  -7.7419355e-01
  -2.1255919e+00  -7.8225806e-01
  -2.1164104e+00  -7.9032258e-01
  -2.1074609e+00  -7.9838710e-01
  -2.0987546e+00  -8.0645161e-01
  -2.0903026e+00  -8.1451613e-01
  -2.0821159e+00  -8.2258065e-01
  -2.0742054e+00  -8.3064516e-01
  -2.0696678e+00  -8.3545658e-01
  -2.0666617e+00  -8.3870968e-01
  -2.0595251e+00  -8.4677419e-01
  -2.0526880e+00  -8.5483871e-01
  -2.0461600e+00  -8.6290323e-01
  -2.0399505e+00  -8.7096774e-01
  -2.0340684e+00  -8.7903226e-01
  -2.0285225e+00  -8.8709677e-01
  -2.0233209e+00  -8.9516129e-01
  -2.0184715e+00  -9.0322581e-01
  -2.0139816e+00  -9.1129032e-01
  -2.0098582e+00  -9.1935484e-01
  -2.0061076e+00  -9.2741935e-01
  -2.0027356e+00  -9.3548387e-01
  -1.9997476e+00  -9.4354839e-01
  -1.9971483e+00  -9.5161290e-01
  -1.9949418e+00  -9.5967742e-01
  -1.9931316e+00  -9.6774194e-01
  -1.9917207e+00  -9.7580645e-01
  -1.9907112e+00  -9.8387097e-01
  -1.9901049e+00  -9.9193548e-01
  -1.9899027e+00  -1.0000000e+00
   9.0909091e-01   2.5700000e+02
   1.9899027e+00  -1.0000000e+00
   1.9901049e+00  -9.9193548e-01
   1.9907112e+00  -9.8387097e-01
   1.9917207e+00  -9.7580645e-01
   1.9931316e+00  -9.6774194e-01
   1.9949418e+00  -9.5967742e-01
   1.9971483e+00  -9.5161290e-01
   1.9997476e+00  -9.4354839e-01
   2.0027356e+00  -9.3548387e-01
   2.0061076e+00  -9.2741935e-01
   2.0098582e+00  -9.1935484e-01
   2.0139816e+00  -9.1129032e-01
   2.0184715e+00  -9.0322581e-01
   2.0233209e+00  -8.9516129e-01
   2.0285225e+00  -8.8709677e-01
   2.0340684e+00  -8.7903226e-01
   2.0399505e+00  -8.7096774e-01
   2.0461600e+00  -8.6290323e-01
   2.0526880e+00  -8.5483871e-01
   2.0595251e+00  -8.4677419e-01
   2.0666617e+00  -8.3870968e-01
   2.0696678e+00  -8.3545658e-01
   2.0742054e+00  -8.3064516e-01
   2.0821159e+00  -8.2258065e-01
   2.0903026e+00  -8.1451613e-01
   2.0987546e+00  -8.0645161e-01
   2.1074609e+00  -7.9838710e-01
   2.1164104e+00  -7.9032258e-01
   2.1255919e+00  -7.8225806e-01
   2.1349942e+00  -7.7419355e-01
   2.1446059e+00  -7.6612903e-01
   2.1544157e+00  -7.5806452e-01
   2.1644125e+00  -7.5000000e-01
   2.1745848e+00  -7.4193548e-01
   2.1846494e+00  -7.3408524e-01
   2.1849321e+00  -7.3387097e-01
   2.1958241e+00  -7.2580645e-01
   2.2068640e+00  -7.1774194e-01
   2.2180406e+00  -7.0967742e-01
   2.2293430e+00  -7.0161290e-01
   2.2407602e+00  -6.9354839e-01
   2.2522816e+00  -6.8548387e-01
   2.2638967e+00  -6.7741935e-01
   2.2755953e+00  -6.6935484e-01
   2.2873674e+00  -6.6129032e-01
   2.2992033e+00  -6.5322581e-01
   2.2996309e+00  -6.5293880e-01
   2.3116784e+00  -6.4516129e-01
   2.3242228e+00  -6.3709677e-01
   2.3368051e+00  -6.2903226e-01
   2.3494165e+00  -6.2096774e-01
   2.3620480e+00  -6.1290323e-01
   2.3746912e+00  -6.0483871e-01
   2.3873380e+00  -5.9677419e-01
   2.3999804e+00  -5.8870968e-01
   2.4126110e+00  -5.8064516e-01
   2.4146125e+00  -5.7937827e-01
   2.4259151e+00  -5.7258065e-01
   2.4393221e+00  -5.6451613e-01
   2.4526943e+00  -5.5645161e-01
   2.4660250e+00  -5.4838710e-01
   2.4793077e+00  -5.4032258e-01
   2.4925363e+00  -5.3225806e-01
   2.5057051e+00  -5.2419355e-01
   2.5188085e+00  -5.1612903e-01
   2.5295940e+00  -5.0947016e-01
   2.5320250e+00  -5.0806452e-01
   2.5460413e+00  -5.0000000e-01
   2.5599710e+00  -4.9193548e-01
   2.5738093e+00  -4.8387097e-01
   2.5875520e+00  -4.7580645e-01
   2.6011948e+00  -4.6774194e-01
   2.6147340e+00  -4.5967742e-01
   2.6281659e+00  -4.5161290e-01
   2.6414873e+00  -4.4354839e-01
   2.6445756e+00  -4.4168252e-01
   2.6557202e+00  -4.3548387e-01
   2.6701376e+00  -4.2741935e-01
   2.6844240e+00  -4.1935484e-01
   2.6985766e+00  -4.1129032e-01
   2.7125932e+00  -4.0322581e-01
   2.7264716e+00  -3.9516129e-01
   2.7402098e+00  -3.8709677e-01
   2.7538062e+00  -3.7903226e-01
   2.7595571e+00  -3.7561289e-01
   2.7682264e+00  -3.7096774e-01
   2.7832058e+00  -3.6290323e-01
   2.7980212e+00  -3.5483871e-01
   2.8126713e+00  -3.4677419e-01
   2.8271552e+00  -3.3870968e-01
   2.8414724e+00  -3.3064516e-01
   2.8556221e+00  -3.2258065e-01
   2.8696040e+00  -3.1451613e-01
   2.8745387e+00  -3.1166220e-01
   2.8848135e+00  -3.0645161e-01
   2.9006041e+00  -2.9838710e-01
   2.9162002e+00  -2.9032258e-01
   2.9316019e+00  -2.8225806e-01
   2.9468097e+00  -2.7419355e-01
   2.9618239e+00  -2.6612903e-01
   2.9766451e+00  -2.5806452e-01
   2.9895202e+00  -2.5097950e-01
   2.9916268e+00  -2.5000000e-01
   3.0089680e+00  -2.4193548e-01
   3.0260803e+00  -2.3387097e-01
   3.0429650e+00  -2.2580645e-01
   3.0596234e+00  -2.1774194e-01
   3.0760569e+00  -2.0967742e-01
   3.0922669e+00  -2.0161290e-01
   3.1045018e+00  -1.9546332e-01
   3.1092613e+00  -1.9354839e-01
   3.1292558e+00  -1.8548387e-01
   3.1489734e+00  -1.7741935e-01
   3.1684163e+00  -1.6935484e-01
   3.1875870e+00  -1.6129032e-01
   3.2064879e+00  -1.5322581e-01
   3.2194833e+00  -1.4762708e-01
   3.2272957e+00  -1.4516129e-01
   3.2527477e+00  -1.3709677e-01
   3.2778365e+00  -1.2903226e-01
   3.3025659e+00  -1.2096774e-01
   3.3269395e+00  -1.1290323e-01
   3.3344649e+00  -1.1040282e-01
   3.3617705e+00  -1.0483871e-01
   3.4009564e+00  -9.6774194e-02
   3.4395727e+00  -8.8709677e-02
   3.4494464e+00  -8.6640389e-02
   3.5336949e+00  -8.0645161e-02
   3.5644280e+00  -7.8458376e-02
   3.5951610e+00  -8.0645161e-02
   3.6794095e+00  -8.6640389e-02
   3.6892832e+00  -8.8709677e-02
   3.7278995e+00  -9.6774194e-02
   3.7670854e+00  -1.0483871e-01
   3.7943911e+00  -1.1040282e-01
   3.8019165e+00  -1.1290323e-01
   3.8262901e+00  -1.2096774e-01
   3.8510194e+00  -1.2903226e-01
   3.8761082e+00  -1.3709677e-01
   3.9015602e+00  -1.4516129e-01
   3.9093726e+00  -1.4762708e-01
   3.9223680e+00  -1.5322581e-01
   3.9412689e+00  -1.6129032e-01
   3.9604396e+00  -1.6935484e-01
   3.9798826e+00  -1.7741935e-01
   3.9996001e+00  -1.8548387e-01
   4.0195947e+00  -1.9354839e-01
   4.0243541e+00  -1.9546332e-01
   4.0365890e+00  -2.0161290e-01
   4.0527990e+00  -2.0967742e-01
   4.0692325e+00  -2.1774194e-01
   4.0858909e+00  -2.2580645e-01
   4.1027756e+00  -2.3387097e-01
   4.1198879e+00  -2.4193548e-01
   4.1372291e+00  -2.5000000e-01
   4.1393357e+00  -2.5097950e-01
   4.1522108e+00  -2.5806452e-01
   4.1670320e+00  -2.6612903e-01
   4.1820462e+00  -2.7419355e-01
   4.1972540e+00  -2.8225806e-01
   4.2126557e+00  -2.9032258e-01
   4.2282518e+00  -2.9838710e-01
   4.2440424e+00  -3.0645161e-01
   4.2543172e+00  -3.1166220e-01
   4.2592519e+00  -3.1451613e-01
   4.2732338e+00  -3.2258065e-01
   4.2873836e+00  -3.3064516e-01
   4.3017007e+00  -3.3870968e-01
   4.3161847e+00  -3.4677419e-01
   4.3308347e+00  -3.5483871e-01
   4.3456501e+00  -3.6290323e-01
   4.3606295e+00  -3.7096774e-01
   4.3692988e+00  -3.7561289e-01
   4.3750497e+00  -3.7903226e-01
   4.3886461e+00  -3.8709677e-01
   4.4023843e+00  -3.9516129e-01
   4.4162627e+00  -4.0322581e-01
   4.4302793e+00  -4.1129032e-01
   4.4444319e+00  -4.1935484e-01
   4.4587183e+00  -4.2741935e-01
   4.4731357e+00  -4.3548387e-01
   4.4842803e+00  -4.4168252e-01
   4.4873686e+00  -4.4354839e-01
   4.5006900e+00  -4.5161290e-01
   4.5141219e+00  -4.5967742e-01
   4.5276611e+00  -4.6774194e-01
   4.5413039e+00  -4.7580645e-01
   4.5550466e+00  -4.8387097e-01
   4.5688849e+00  -4.9193548e-01
   4.5828146e+00  -5.0000000e-01
   4.5968309e+00  -5.0806452e-01
   4.5992619e+00  -5.0947016e-01
   4.6100474e+00  -5.1612903e-01
   4.6231508e+00  -5.2419355e-01
   4.6363196e+00  -5.3225806e-01
   4.6495482e+00  -5.4032258e-01
   4.6628309e+00  -5.4838710e-01
   4.6761616e+00  -5.5645161e-01
   4.6895338e+00  -5.6451613e-01
   4.7029408e+00  -5.7258065e-01
   4.7142434e+00  -5.7937827e-01
   4.7162449e+00  -5.8064516e-01
   4.7288755e+00  -5.8870968e-01
   4.7415179e+00  -5.9677419e-01
   4.7541647e+00  -6.0483871e-01
   4.7668079e+00  -6.1290323e-01
   4.7794394e+00  -6.2096774e-01
   4.7920508e+00  -6.2903226e-01
   4.8046331e+00  -6.3709677e-01
   4.8171775e+00  -6.4516129e-01
   4.8292250e+00  -6.5293880e-01
   4.8296526e+00  -6.5322581e-01
   4.8414885e+00  -6.6129032e-01
   4.8532606e+00  -6.6935484e-01
   4.8649592e+00  -6.7741935e-01
   4.8765744e+00  -6.8548387e-01
   4.8880957e+00  -6.9354839e-01
   4.8995129e+00  -7.0161290e-01
   4.9108153e+00  -7.0967742e-01
   4.9219919e+00  -7.1774194e-01
   4.9330318e+00  -7.2580645e-01
   4.9439238e+00  -7.3387097e-01
   4.9442065e+00  -7.3408524e-01
   4.9542711e+00  -7.4193548e-01
   4.9644435e+00  -7.5000000e-01
   4.9744402e+00  -7.5806452e-01
   4.9842500e+00  -7.6612903e-01
   4.9938617e+00  -7.7419355e-01
   5.0032640e+00  -7.8225806e-01
   5.0124455e+00  -7.9032258e-01
   5.0213950e+00  -7.9838710e-01
   5.0301013e+00  -8.0645161e-01
   5.0385533e+00  -8.1451613e-01
   5.0467400e+00  -8.2258065e-01
   5.0546505e+00  -8.3064516e-01
   5.0591881e+00  -8.3545658e-01
   5.0621942e+00  -8.3870968e-01
   5.0693308e+00  -8.4677419e-01
   5.0761679e+00  -8.5483871e-01
   5.0826959e+00  -8.6290323e-01
   5.0889054e+00  -8.7096774e-01
   5.0947875e+00  -8.7903226e-01
   5.1003335e+00  -8.8709677e-01
   5.1055350e+00  -8.9516129e-01
   5.1103844e+00  -9.0322581e-01
   5.1148743e+00  -9.1129032e-01
   5.1189977e+00  -9.1935484e-01
   5.1227483e+00  -9.2741935e-01
   5.1261203e+00  -9.3548387e-01
   5.1291083e+00  -9.4354839e-01
   5.1317076e+00  -9.5161290e-01
   5.1339141e+00  -9.5967742e-01
   5.1357243e+00  -9.6774194e-01
   5.1371353e+00  -9.7580645e-01
   5.1381447e+00  -9.8387097e-01
   5.1387510e+00  -9.9193548e-01
   5.1389532e+00  -1.0000000e+00
   1.3181818e+00   1.4200000e+02
  -6.1303107e+00  -1.0000000e+00
  -6.1298641e+00  -9.9193548e-01
  -6.1285252e+00  -9.8387097e-01
  -6.1262961e+00  -9.7580645e-01
  -6.1231804e+00  -9.6774194e-01
  -6.1191831e+00  -9.5967742e-01
  -6.1143106e+00  -9.5161290e-01
  -6.1085707e+00  -9.4354839e-01
  -6.1019726e+00  -9.3548387e-01
  -6.0945265e+00  -9.2741935e-01
  -6.0940220e+00  -9.2692939e-01
  -6.0868319e+00  -9.1935484e-01
  -6.0784143e+00  -9.1129032e-01
  -6.0692487e+00  -9.0322581e-01
  -6.0593491e+00  -8.9516129e-01
  -6.0487305e+00  -8.8709677e-01
  -6.0374090e+00  -8.7903226e-01
  -6.0254013e+00  -8.7096774e-01
  -6.0127251e+00  -8.6290323e-01
  -5.9993988e+00  -8.5483871e-01
  -5.9854415e+00  -8.4677419e-01
  -5.9790404e+00  -8.4324210e-01
  -5.9713734e+00  -8.3870968e-01
  -5.9571427e+00  -8.3064516e-01
  -5.9423767e+00  -8.2258065e-01
  -5.9270952e+00  -8.1451613e-01
  -5.9113185e+00  -8.0645161e-01
  -5.8950671e+00  -7.9838710e-01
  -5.8783617e+00  -7.9032258e-01
  -5.8640589e+00  -7.8360068e-01
  -5.8613609e+00  -7.8225806e-01
  -5.8446624e+00  -7.7419355e-01
  -5.8275919e+00  -7.6612903e-01
  -5.8101694e+00  -7.5806452e-01
  -5.7924151e+00  -7.5000000e-01
  -5.7743489e+00  -7.4193548e-01
  -5.7559905e+00  -7.3387097e-01
  -5.7490773e+00  -7.3089548e-01
  -5.7377916e+00  -7.2580645e-01
  -5.7196038e+00  -7.1774194e-01
  -5.7011908e+00  -7.0967742e-01
  -5.6825707e+00  -7.0161290e-01
  -5.6637614e+00  -6.9354839e-01
  -5.6447804e+00  -6.8548387e-01
  -5.6340958e+00  -6.8100109e-01
  -5.6258641e+00  -6.7741935e-01
  -5.6070907e+00  -6.6935484e-01
  -5.5881994e+00  -6.6129032e-01
  -5.5692057e+00  -6.5322581e-01
  -5.5501248e+00  -6.4516129e-01
  -5.5309715e+00  -6.3709677e-01
  -5.5191143e+00  -6.3214063e-01
  -5.5118735e+00  -6.2903226e-01
  -5.4929148e+00  -6.2096774e-01
  -5.4739258e+00  -6.1290323e-01
  -5.4549192e+00  -6.0483871e-01
  -5.4359072e+00  -5.9677419e-01
  -5.4169018e+00  -5.8870968e-01
  -5.4041327e+00  -5.8330768e-01
  -5.3979461e+00  -5.8064516e-01
  -5.3790845e+00  -5.7258065e-01
  -5.3602619e+00  -5.6451613e-01
  -5.3414881e+00  -5.5645161e-01
  -5.3227727e+00  -5.4838710e-01
  -5.3041246e+00  -5.4032258e-01
  -5.2891512e+00  -5.3383679e-01
  -5.2855339e+00  -5.3225806e-01
  -5.2669504e+00  -5.2419355e-01
  -5.2484592e+00  -5.1612903e-01
  -5.2300675e+00  -5.0806452e-01
  -5.2117823e+00  -5.0000000e-01
  -5.1936101e+00  -4.9193548e-01
  -5.1755570e+00  -4.8387097e-01
  -5.1741696e+00  -4.8325456e-01
  -5.1573697e+00  -4.7580645e-01
  -5.1392929e+00  -4.6774194e-01
  -5.1213536e+00  -4.5967742e-01
  -5.1035563e+00  -4.5161290e-01
  -5.0859055e+00  -4.4354839e-01
  -5.0684052e+00  -4.3548387e-01
  -5.0591881e+00  -4.3122640e-01
  -5.0508429e+00  -4.2741935e-01
  -5.0331972e+00  -4.1935484e-01
  -5.0157167e+00  -4.1129032e-01
  -4.9984043e+00  -4.0322581e-01
  -4.9812625e+00  -3.9516129e-01
  -4.9642939e+00  -3.8709677e-01
  -4.9475004e+00  -3.7903226e-01
  -4.9442065e+00  -3.7745178e-01
  -4.9303740e+00  -3.7096774e-01
  -4.9133070e+00  -3.6290323e-01
  -4.8964270e+00  -3.5483871e-01
  -4.8797353e+00  -3.4677419e-01
  -4.8632329e+00  -3.3870968e-01
  -4.8469205e+00  -3.3064516e-01
  -4.8307989e+00  -3.2258065e-01
  -4.8292250e+00  -3.2179426e-01
  -4.8141359e+00  -3.1451613e-01
  -4.7975939e+00  -3.0645161e-01
  -4.7812532e+00  -2.9838710e-01
  -4.7651138e+00  -2.9032258e-01
  -4.7491755e+00  -2.8225806e-01
  -4.7334380e+00  -2.7419355e-01
  -4.7179007e+00  -2.6612903e-01
  -4.7142434e+00  -2.6422755e-01
  -4.7018006e+00  -2.5806452e-01
  -4.6856736e+00  -2.5000000e-01
  -4.6697577e+00  -2.4193548e-01
  -4.6540518e+00  -2.3387097e-01
  -4.6385548e+00  -2.2580645e-01
  -4.6232656e+00  -2.1774194e-01
  -4.6081828e+00  -2.0967742e-01
  -4.5992619e+00  -2.0487071e-01
  -4.5928182e+00  -2.0161290e-01
  -4.5769448e+00  -1.9354839e-01
  -4.5612900e+00  -1.8548387e-01
  -4.5458520e+00  -1.7741935e-01
  -4.5306290e+00  -1.6935484e-01
  -4.5156191e+00  -1.6129032e-01
  -4.5008205e+00  -1.5322581e-01
  -4.4862312e+00  -1.4516129e-01
  -4.4842803e+00  -1.4408146e-01
  -4.4705899e+00  -1.3709677e-01
  -4.4549770e+00  -1.2903226e-01
  -4.4395878e+00  -1.2096774e-01
  -4.4244200e+00  -1.1290323e-01
  -4.4094712e+00  -1.0483871e-01
  -4.3947390e+00  -9.6774194e-02
  -4.3802210e+00  -8.8709677e-02
  -4.3692988e+00  -8.2574763e-02
  -4.3654898e+00  -8.0645161e-02
  -4.3496228e+00  -7.2580645e-02
  -4.3339885e+00  -6.4516129e-02
  -4.3185843e+00  -5.6451613e-02
  -4.3034073e+00  -4.8387097e-02
  -4.2884547e+00  -4.0322581e-02
  -4.2737237e+00  -3.2258065e-02
  -4.2592114e+00  -2.4193548e-02
  -4.2543172e+00  -2.1460035e-02
  -4.2434374e+00  -1.6129032e-02
  -4.2271408e+00  -8.0645161e-03
  -4.2110877e+00   0.0000000e+00
   1.3181818e+00   1.4200000e+02
   9.9854523e-01  -1.0000000e+00
   9.9899178e-01  -9.9193548e-01
   1.0003307e+00  -9.8387097e-01
   1.0025598e+00  -9.7580645e-01
   1.0056755e+00  -9.6774194e-01
   1.0096728e+00  -9.5967742e-01
   1.0145453e+00  -9.5161290e-01
   1.0202852e+00  -9.4354839e-01
   1.0268833e+00  -9.3548387e-01
   1.0343294e+00  -9.2741935e-01
   1.0348339e+00  -9.2692939e-01
   1.0420240e+00  -9.1935484e-01
   1.0504416e+00  -9.1129032e-01
   1.0596072e+00  -9.0322581e-01
   1.0695068e+00  -8.9516129e-01
   1.0801254e+00  -8.8709677e-01
   1.0914469e+00  -8.7903226e-01
   1.1034546e+00  -8.7096774e-01
   1.1161308e+00  -8.6290323e-01
   1.1294571e+00  -8.5483871e-01
   1.1434144e+00  -8.4677419e-01
   1.1498155e+00  -8.4324210e-01
   1.1574825e+00  -8.3870968e-01
   1.1717132e+00  -8.3064516e-01
   1.1864792e+00  -8.2258065e-01
   1.2017607e+00  -8.1451613e-01
   1.2175374e+00  -8.0645161e-01
   1.2337888e+00  -7.9838710e-01
   1.2504942e+00  -7.9032258e-01
   1.2647970e+00  -7.8360068e-01
   1.2674950e+00  -7.8225806e-01
   1.2841936e+00  -7.7419355e-01
   1.3012641e+00  -7.6612903e-01
   1.3186865e+00  -7.5806452e-01
   1.3364408e+00  -7.5000000e-01
   1.3545070e+00  -7.4193548e-01
   1.3728655e+00  -7.3387097e-01
   1.3797786e+00  -7.3089548e-01
   1.3910643e+00  -7.2580645e-01
   1.4092521e+00  -7.1774194e-01
   1.4276651e+00  -7.0967742e-01
   1.4462852e+00  -7.0161290e-01
   1.4650946e+00  -6.9354839e-01
   1.4840755e+00  -6.8548387e-01
   1.4947601e+00  -6.8100109e-01
   1.5029918e+00  -6.7741935e-01
   1.5217652e+00  -6.6935484e-01
   1.5406565e+00  -6.6129032e-01
   1.5596502e+00  -6.5322581e-01
   1.5787311e+00  -6.4516129e-01
   1.5978844e+00  -6.3709677e-01
   1.6097417e+00  -6.3214063e-01
   1.6169824e+00  -6.2903226e-01
   1.6359411e+00  -6.2096774e-01
   1.6549301e+00  -6.1290323e-01
   1.6739367e+00  -6.0483871e-01
   1.6929487e+00  -5.9677419e-01
   1.7119541e+00  -5.8870968e-01
   1.7247232e+00  -5.8330768e-01
   1.7309098e+00  -5.8064516e-01
   1.7497714e+00  -5.7258065e-01
   1.7685940e+00  -5.6451613e-01
   1.7873678e+00  -5.5645161e-01
   1.8060832e+00  -5.4838710e-01
   1.8247313e+00  -5.4032258e-01
   1.8397048e+00  -5.3383679e-01
   1.8433220e+00  -5.3225806e-01
   1.8619055e+00  -5.2419355e-01
   1.8803967e+00  -5.1612903e-01
   1.8987884e+00  -5.0806452e-01
   1.9170736e+00  -5.0000000e-01
   1.9352458e+00  -4.9193548e-01
   1.9532990e+00  -4.8387097e-01
   1.9546863e+00  -4.8325456e-01
   1.9714862e+00  -4.7580645e-01
   1.9895630e+00  -4.6774194e-01
   2.0075024e+00  -4.5967742e-01
   2.0252997e+00  -4.5161290e-01
   2.0429505e+00  -4.4354839e-01
   2.0604507e+00  -4.3548387e-01
   2.0696678e+00  -4.3122640e-01
   2.0780130e+00  -4.2741935e-01
   2.0956587e+00  -4.1935484e-01
   2.1131392e+00  -4.1129032e-01
   2.1304516e+00  -4.0322581e-01
   2.1475934e+00  -3.9516129e-01
   2.1645620e+00  -3.8709677e-01
   2.1813555e+00  -3.7903226e-01
   2.1846494e+00  -3.7745178e-01
   2.1984819e+00  -3.7096774e-01
   2.2155489e+00  -3.6290323e-01
   2.2324289e+00  -3.5483871e-01
   2.2491206e+00  -3.4677419e-01
   2.2656231e+00  -3.3870968e-01
   2.2819354e+00  -3.3064516e-01
   2.2980570e+00  -3.2258065e-01
   2.2996309e+00  -3.2179426e-01
   2.3147200e+00  -3.1451613e-01
   2.3312620e+00  -3.0645161e-01
   2.3476027e+00  -2.9838710e-01
   2.3637421e+00  -2.9032258e-01
   2.3796804e+00  -2.8225806e-01
   2.3954180e+00  -2.7419355e-01
   2.4109552e+00  -2.6612903e-01
   2.4146125e+00  -2.6422755e-01
   2.4270554e+00  -2.5806452e-01
   2.4431823e+00  -2.5000000e-01
   2.4590982e+00  -2.4193548e-01
   2.4748041e+00  -2.3387097e-01
   2.4903011e+00  -2.2580645e-01
   2.5055903e+00  -2.1774194e-01
   2.5206731e+00  -2.0967742e-01
   2.5295940e+00  -2.0487071e-01
   2.5360377e+00  -2.0161290e-01
   2.5519111e+00  -1.9354839e-01
   2.5675659e+00  -1.8548387e-01
   2.5830039e+00  -1.7741935e-01
   2.5982269e+00  -1.6935484e-01
   2.6132368e+00  -1.6129032e-01
   2.6280354e+00  -1.5322581e-01
   2.6426247e+00  -1.4516129e-01
   2.6445756e+00  -1.4408146e-01
   2.6582660e+00  -1.3709677e-01
   2.6738789e+00  -1.2903226e-01
   2.6892681e+00  -1.2096774e-01
   2.7044359e+00  -1.1290323e-01
   2.7193847e+00  -1.0483871e-01
   2.7341169e+00  -9.6774194e-02
   2.7486349e+00  -8.8709677e-02
   2.7595571e+00  -8.2574763e-02
   2.7633661e+00  -8.0645161e-02
   2.7792331e+00  -7.2580645e-02
   2.7948674e+00  -6.4516129e-02
   2.8102716e+00  -5.6451613e-02
   2.8254486e+00  -4.8387097e-02
   2.8404013e+00  -4.0322581e-02
   2.8551323e+00  -3.2258065e-02
   2.8696445e+00  -2.4193548e-02
   2.8745387e+00  -2.1460035e-02
   2.8854185e+00  -1.6129032e-02
   2.9017151e+00  -8.0645161e-03
   2.9177683e+00   0.0000000e+00
   1.3181818e+00   1.4200000e+02
  -2.9177683e+00   0.0000000e+00
  -2.9017151e+00  -8.0645161e-03
  -2.8854185e+00  -1.6129032e-02
  -2.8745387e+00  -2.1460035e-02
  -2.8696445e+00  -2.4193548e-02
  -2.8551323e+00  -3.2258065e-02
  -2.8404013e+00  -4.0322581e-02
  -2.8254486e+00  -4.8387097e-02
  -2.8102716e+00  -5.6451613e-02
  -2.7948674e+00  -6.4516129e-02
  -2.7792331e+00  -7.2580645e-02
  -2.7633661e+00  -8.0645161e-02
  -2.7595571e+00  -8.2574763e-02
  -2.7486349e+00  -8.8709677e-02
  -2.7341169e+00  -9.6774194e-02
  -2.7193847e+00  -1.0483871e-01
  -2.7044359e+00  -1.1290323e-01
  -2.6892681e+00  -1.2096774e-01
  -2.6738789e+00  -1.2903226e-01
  -2.6582660e+00  -1.3709677e-01
  -2.6445756e+00  -1.4408146e-01
  -2.6426247e+00  -1.4516129e-01
  -2.6280354e+00  -1.5322581e-01
  -2.6132368e+00  -1.6129032e-01
  -2.5982269e+00  -1.6935484e-01
  -2.5830039e+00  -1.7741935e-01
  -2.5675659e+00  -1.8548387e-01
  -2.5519111e+00  -1.9354839e-01
  -2.5360377e+00  -2.0161290e-01
  -2.5295940e+00  -2.0487071e-01
  -2.5206731e+00  -2.0967742e-01
  -2.5055903e+00  -2.1774194e-01
  -2.4903011e+00  -2.2580645e-01
  -2.4748041e+00  -2.3387097e-01
  -2.4590982e+00  -2.4193548e-01
  -2.4431823e+00  -2.5000000e-01
  -2.4270554e+00  -2.5806452e-01
  -2.4146125e+00  -2.6422755e-01
  -2.4109552e+00  -2.6612903e-01
  -2.3954180e+00  -2.7419355e-01
  -2.3796804e+00  -2.8225806e-01
  -2.3637421e+00  -2.9032258e-01
  -2.3476027e+00  -2.9838710e-01
  -2.3312620e+00  -3.0645161e-01
  -2.3147200e+00  -3.1451613e-01
  -2.2996309e+00  -3.2179426e-01
  -2.2980570e+00  -3.2258065e-01
  -2.2819354e+00  -3.3064516e-01
  -2.2656231e+00  -3.3870968e-01
  -2.2491206e+00  -3.4677419e-01
  -2.2324289e+00  -3.5483871e-01
  -2.2155489e+00  -3.6290323e-01
  -2.1984819e+00  -3.7096774e-01
  -2.1846494e+00  -3.7745178e-01
  -2.1813555e+00  -3.7903226e-01
  -2.1645620e+00  -3.8709677e-01
  -2.1475934e+00  -3.9516129e-01
  -2.1304516e+00  -4.0322581e-01
  -2.1131392e+00  -4.1129032e-01
  -2.0956587e+00  -4.1935484e-01
  -2.0780130e+00  -4.2741935e-01
  -2.0696678e+00  -4.3122640e-01
  -2.0604507e+00  -4.3548387e-01
  -2.0429505e+00  -4.4354839e-01
  -2.0252997e+00  -4.5161290e-01
  -2.0075024e+00  -4.5967742e-01
  -1.9895630e+00  -4.6774194e-01
  -1.9714862e+00  -4.7580645e-01
  -1.9546863e+00  -4.8325456e-01
  -1.9532990e+00  -4.8387097e-01
  -1.9352458e+00  -4.9193548e-01
  -1.9170736e+00  -5.0000000e-01
  -1.8987884e+00  -5.0806452e-01
  -1.8803967e+00  -5.1612903e-01
  -1.8619055e+00  -5.2419355e-01
  -1.8433220e+00  -5.3225806e-01
  -1.8397048e+00  -5.3383679e-01
  -1.8247313e+00  -5.4032258e-01
  -1.8060832e+00  -5.4838710e-01
  -1.7873678e+00  -5.5645161e-01
  -1.7685940e+00  -5.6451613e-01
  -1.7497714e+00  -5.7258065e-01
  -1.7309098e+00  -5.8064516e-01
  -1.7247232e+00  -5.8330768e-01
  -1.7119541e+00  -5.8870968e-01
  -1.6929487e+00  -5.9677419e-01
  -1.6739367e+00  -6.0483871e-01
  -1.6549301e+00  -6.1290323e-01
  -1.6359411e+00  -6.2096774e-01
  -1.6169824e+00  -6.2903226e-01
  -1.6097417e+00  -6.3214063e-01
  -1.5978844e+00  -6.3709677e-01
  -1.5787311e+00  -6.4516129e-01
  -1.5596502e+00  -6.5322581e-01
  -1.5406565e+00  -6.6129032e-01
  -1.5217652e+00  -6.6935484e-01
  -1.5029918e+00  -6.7741935e-01
  -1.4947601e+00  -6.8100109e-01
  -1.4840755e+00  -6.8548387e-01
  -1.4650946e+00  -6.9354839e-01
  -1.4462852e+00  -7.0161290e-01
  -1.4276651e+00  -7.0967742e-01
  -1.4092521e+00  -7.1774194e-01
  -1.3910643e+00  -7.2580645e-01
  -1.3797786e+00  -7.3089548e-01
  -1.3728655e+00  -7.3387097e-01
  -1.3545070e+00  -7.4193548e-01
  -1.3364408e+00  -7.5000000e-01
  -1.3186865e+00  -7.5806452e-01
  -1.3012641e+00  -7.6612903e-01
  -1.2841936e+00  -7.7419355e-01
  -1.2674950e+00  -7.8225806e-01
  -1.2647970e+00  -7.8360068e-01
  -1.2504942e+00  -7.9032258e-01
  -1.2337888e+00  -7.9838710e-01
  -1.2175374e+00  -8.0645161e-01
  -1.2017607e+00  -8.1451613e-01
  -1.1864792e+00  -8.2258065e-01
  -1.1717132e+00  -8.3064516e-01
  -1.1574825e+00  -8.3870968e-01
  -1.1498155e+00  -8.4324210e-01
  -1.1434144e+00  -8.4677419e-01
  -1.1294571e+00  -8.5483871e-01
  -1.1161308e+00  -8.6290323e-01
  -1.1034546e+00  -8.7096774e-01
  -1.0914469e+00  -8.7903226e-01
  -1.0801254e+00  -8.8709677e-01
  -1.0695068e+00  -8.9516129e-01
  -1.0596072e+00  -9.0322581e-01
  -1.0504416e+00  -9.1129032e-01
  -1.0420240e+00  -9.1935484e-01
  -1.0348339e+00  -9.2692939e-01
  -1.0343294e+00  -9.2741935e-01
  -1.0268833e+00  -9.3548387e-01
  -1.0202852e+00  -9.4354839e-01
  -1.0145453e+00  -9.5161290e-01
  -1.0096728e+00  -9.5967742e-01
  -1.0056755e+00  -9.6774194e-01
  -1.0025598e+00  -9.7580645e-01
  -1.0003307e+00  -9.8387097e-01
  -9.9899178e-01  -9.9193548e-01
  -9.9854523e-01  -1.0000000e+00
   1.3181818e+00   1.4200000e+02
   4.2110877e+00   0.0000000e+00
   4.2271408e+00  -8.0645161e-03
   4.2434374e+00  -1.6129032e-02
   4.2543172e+00  -2.1460035e-02
   4.2592114e+00  -2.4193548e-02
   4.2737237e+00  -3.2258065e-02
   4.2884547e+00  -4.0322581e-02
   4.3034073e+00  -4.8387097e-02
   4.3185843e+00  -5.6451613e-02
   4.3339885e+00  -6.4516129e-02
   4.3496228e+00  -7.2580645e-02
   4.3654898e+00  -8.0645161e-02
   4.3692988e+00  -8.2574763e-02
   4.3802210e+00  -8.8709677e-02
   4.3947390e+00  -9.6774194e-02
   4.4094712e+00  -1.0483871e-01
   4.4244200e+00  -1.1290323e-01
   4.4395878e+00  -1.2096774e-01
   4.4549770e+00  -1.2903226e-01
   4.4705899e+00  -1.3709677e-01
   4.4842803e+00  -1.4408146e-01
   4.4862312e+00  -1.4516129e-01
   4.5008205e+00  -1.5322581e-01
   4.5156191e+00  -1.6129032e-01
   4.5306290e+00  -1.6935484e-01
   4.5458520e+00  -1.7741935e-01
   4.5612900e+00  -1.8548387e-01
   4.5769448e+00  -1.9354839e-01
   4.5928182e+00  -2.0161290e-01
   4.5992619e+00  -2.0487071e-01
   4.6081828e+00  -2.0967742e-01
   4.6232656e+00  -2.1774194e-01
   4.6385548e+00  -2.2580645e-01
   4.6540518e+00  -2.3387097e-01
   4.6697577e+00  -2.4193548e-01
   4.6856736e+00  -2.5000000e-01
   4.7018006e+00  -2.5806452e-01
   4.7142434e+00  -2.6422755e-01
   4.7179007e+00  -2.6612903e-01
   4.7334380e+00  -2.7419355e-01
   4.7491755e+00  -2.8225806e-01
   4.7651138e+00  -2.9032258e-01
   4.7812532e+00  -2.9838710e-01
   4.7975939e+00  -3.0645161e-01
   4.8141359e+00  -3.1451613e-01
   4.8292250e+00  -3.2179426e-01
   4.8307989e+00  -3.2258065e-01
   4.8469205e+00  -3.3064516e-01
   4.8632329e+00  -3.3870968e-01
   4.8797353e+00  -3.4677419e-01
   4.8964270e+00  -3.5483871e-01
   4.9133070e+00  -3.6290323e-01
   4.9303740e+00  -3.7096774e-01
   4.9442065e+00  -3.7745178e-01
   4.9475004e+00  -3.7903226e-01
   4.9642939e+00  -3.8709677e-01
   4.9812625e+00  -3.9516129e-01
   4.9984043e+00  -4.0322581e-01
   5.0157167e+00  -4.1129032e-01
   5.0331972e+00  -4.1935484e-01
   5.0508429e+00  -4.2741935e-01
   5.0591881e+00  -4.3122640e-01
   5.0684052e+00  -4.3548387e-01
   5.0859055e+00  -4.4354839e-01
   5.1035563e+00  -4.5161290e-01
   5.1213536e+00  -4.5967742e-01
   5.1392929e+00  -4.6774194e-01
   5.1573697e+00  -4.7580645e-01
   5.1741696e+00  -4.8325456e-01
   5.1755570e+00  -4.8387097e-01
   5.1936101e+00  -4.9193548e-01
   5.2117823e+00  -5.0000000e-01
   5.2300675e+00  -5.0806452e-01
   5.2484592e+00  -5.1612903e-01
   5.2669504e+00  -5.2419355e-01
   5.2855339e+00  -5.3225806e-01
   5.2891512e+00  -5.3383679e-01
   5.3041246e+00  -5.4032258e-01
   5.3227727e+00  -5.4838710e-01
   5.3414881e+00  -5.5645161e-01
   5.3602619e+00  -5.6451613e-01
   5.3790845e+00  -5.7258065e-01
   5.3979461e+00  -5.8064516e-01
   5.4041327e+00  -5.8330768e-01
   5.4169018e+00  -5.8870968e-01
   5.4359072e+00  -5.9677419e-01
   5.4549192e+00  -6.0483871e-01
   5.4739258e+00  -6.1290323e-01
   5.4929148e+00  -6.2096774e-01
   5.5118735e+00  -6.2903226e-01
   5.5191143e+00  -6.3214063e-01
   5.5309715e+00  -6.3709677e-01
   5.5501248e+00  -6.4516129e-01
   5.5692057e+00  -6.5322581e-01
   5.5881994e+00  -6.6129032e-01
   5.6070907e+00  -6.6935484e-01
   5.6258641e+00  -6.7741935e-01
   5.6340958e+00  -6.8100109e-01
   5.6447804e+00  -6.8548387e-01
   5.6637614e+00  -6.9354839e-01
   5.6825707e+00  -7.0161290e-01
   5.7011908e+00  -7.0967742e-01
   5.7196038e+00  -7.1774194e-01
   5.7377916e+00  -7.2580645e-01
   5.7490773e+00  -7.3089548e-01
   5.7559905e+00  -7.3387097e-01
   5.7743489e+00  -7.4193548e-01
   5.7924151e+00  -7.5000000e-01
   5.8101694e+00  -7.5806452e-01
   5.8275919e+00  -7.6612903e-01
   5.8446624e+00  -7.7419355e-01
   5.8613609e+00  -7.8225806e-01
   5.8640589e+00  -7.8360068e-01
   5.8783617e+00  -7.9032258e-01
   5.8950671e+00  -7.9838710e-01
   5.9113185e+00  -8.0645161e-01
   5.9270952e+00  -8.1451613e-01
   5.9423767e+00  -8.2258065e-01
   5.9571427e+00  -8.3064516e-01
   5.9713734e+00  -8.3870968e-01
   5.9790404e+00  -8.4324210e-01
   5.9854415e+00  -8.4677419e-01
   5.9993988e+00  -8.5483871e-01
   6.0127251e+00  -8.6290323e-01
   6.0254013e+00  -8.7096774e-01
   6.0374090e+00  -8.7903226e-01
   6.0487305e+00  -8.8709677e-01
   6.0593491e+00  -8.9516129e-01
   6.0692487e+00  -9.0322581e-01
   6.0784143e+00  -9.1129032e-01
   6.0868319e+00  -9.1935484e-01
   6.0940220e+00  -9.2692939e-01
   6.0945265e+00  -9.2741935e-01
   6.1019726e+00  -9.3548387e-01
   6.1085707e+00  -9.4354839e-01
   6.1143106e+00  -9.5161290e-01
   6.1191831e+00  -9.5967742e-01
   6.1231804e+00  -9.6774194e-01
   6.1262961e+00  -9.7580645e-01
   6.1285252e+00  -9.8387097e-01
   6.1298641e+00  -9.9193548e-01
   6.1303107e+00  -1.0000000e+00
   1.7272727e+00   1.1200000e+02
  -7.1288559e+00  -7.1395067e-01
  -7.0138744e+00  -7.1205881e-01
  -6.9657040e+00  -7.0967742e-01
  -6.8988928e+00  -7.0645137e-01
  -6.8389336e+00  -7.0161290e-01
  -6.7839113e+00  -6.9725394e-01
  -6.7504824e+00  -6.9354839e-01
  -6.6766762e+00  -6.8548387e-01
  -6.6689297e+00  -6.8465188e-01
  -6.6163599e+00  -6.7741935e-01
  -6.5572592e+00  -6.6935484e-01
  -6.5539482e+00  -6.6891029e-01
  -6.5071907e+00  -6.6129032e-01
  -6.4574083e+00  -6.5322581e-01
  -6.4389666e+00  -6.5027230e-01
  -6.4116855e+00  -6.4516129e-01
  -6.3683035e+00  -6.3709677e-01
  -6.3247900e+00  -6.2903226e-01
  -6.3239851e+00  -6.2888506e-01
  -6.2859521e+00  -6.2096774e-01
  -6.2471420e+00  -6.1290323e-01
  -6.2090035e+00  -6.0498730e-01
  -6.2083610e+00  -6.0483871e-01
  -6.1730781e+00  -5.9677419e-01
  -6.1378074e+00  -5.8870968e-01
  -6.1025697e+00  -5.8064516e-01
  -6.0940220e+00  -5.7870389e-01
  -6.0693977e+00  -5.7258065e-01
  -6.0369386e+00  -5.6451613e-01
  -6.0045637e+00  -5.5645161e-01
  -5.9790404e+00  -5.5009071e-01
  -5.9727032e+00  -5.4838710e-01
  -5.9425158e+00  -5.4032258e-01
  -5.9124514e+00  -5.3225806e-01
  -5.8825230e+00  -5.2419355e-01
  -5.8640589e+00  -5.1921798e-01
  -5.8532924e+00  -5.1612903e-01
  -5.8251108e+00  -5.0806452e-01
  -5.7970923e+00  -5.0000000e-01
  -5.7692469e+00  -4.9193548e-01
  -5.7490773e+00  -4.8607671e-01
  -5.7418603e+00  -4.8387097e-01
  -5.7154017e+00  -4.7580645e-01
  -5.6891353e+00  -4.6774194e-01
  -5.6630685e+00  -4.5967742e-01
  -5.6372082e+00  -4.5161290e-01
  -5.6340958e+00  -4.5064596e-01
  -5.6121448e+00  -4.4354839e-01
  -5.5873752e+00  -4.3548387e-01
  -5.5628240e+00  -4.2741935e-01
  -5.5384960e+00  -4.1935484e-01
  -5.5191143e+00  -4.1288705e-01
  -5.5144684e+00  -4.1129032e-01
  -5.4909678e+00  -4.0322581e-01
  -5.4676990e+00  -3.9516129e-01
  -5.4446651e+00  -3.8709677e-01
  -5.4218690e+00  -3.7903226e-01
  -5.4041327e+00  -3.7271023e-01
  -5.3993380e+00  -3.7096774e-01
  -5.3771393e+00  -3.6290323e-01
  -5.3551839e+00  -3.5483871e-01
  -5.3334733e+00  -3.4677419e-01
  -5.3120089e+00  -3.3870968e-01
  -5.2907918e+00  -3.3064516e-01
  -5.2891512e+00  -3.3002256e-01
  -5.2697231e+00  -3.2258065e-01
  -5.2488958e+00  -3.1451613e-01
  -5.2283189e+00  -3.0645161e-01
  -5.2079924e+00  -2.9838710e-01
  -5.1879163e+00  -2.9032258e-01
  -5.1741696e+00  -2.8475612e-01
  -5.1679951e+00  -2.8225806e-01
  -5.1481123e+00  -2.7419355e-01
  -5.1284826e+00  -2.6612903e-01
  -5.1091051e+00  -2.5806452e-01
  -5.0899790e+00  -2.5000000e-01
  -5.0711031e+00  -2.4193548e-01
  -5.0591881e+00  -2.3680442e-01
  -5.0522978e+00  -2.3387097e-01
  -5.0334297e+00  -2.2580645e-01
  -5.0148145e+00  -2.1774194e-01
  -4.9964507e+00  -2.0967742e-01
  -4.9783365e+00  -2.0161290e-01
  -4.9604702e+00  -1.9354839e-01
  -4.9442065e+00  -1.8611341e-01
  -4.9427979e+00  -1.8548387e-01
  -4.9247563e+00  -1.7741935e-01
  -4.9069661e+00  -1.6935484e-01
  -4.8894249e+00  -1.6129032e-01
  -4.8721306e+00  -1.5322581e-01
  -4.8550809e+00  -1.4516129e-01
  -4.8382734e+00  -1.3709677e-01
  -4.8292250e+00  -1.3272235e-01
  -4.8213221e+00  -1.2903226e-01
  -4.8041587e+00  -1.2096774e-01
  -4.7872421e+00  -1.1290323e-01
  -4.7705698e+00  -1.0483871e-01
  -4.7541390e+00  -9.6774194e-02
  -4.7379472e+00  -8.8709677e-02
  -4.7219916e+00  -8.0645161e-02
  -4.7142434e+00  -7.6701202e-02
  -4.7057488e+00  -7.2580645e-02
  -4.6892459e+00  -6.4516129e-02
  -4.6729858e+00  -5.6451613e-02
  -4.6569655e+00  -4.8387097e-02
  -4.6411821e+00  -4.0322581e-02
  -4.6256326e+00  -3.2258065e-02
  -4.6103141e+00  -2.4193548e-02
  -4.5992619e+00  -1.8311047e-02
  -4.5948936e+00  -1.6129032e-02
  -4.5788133e+00  -8.0645161e-03
  -4.5629732e+00   0.0000000e+00
   1.7272727e+00   2.2300000e+02
  -2.5658827e+00   0.0000000e+00
  -2.5500426e+00  -8.0645161e-03
  -2.5339623e+00  -1.6129032e-02
  -2.5295940e+00  -1.8311047e-02
  -2.5185418e+00  -2.4193548e-02
  -2.5032233e+00  -3.2258065e-02
  -2.4876738e+00  -4.0322581e-02
  -2.4718904e+00  -4.8387097e-02
  -2.4558702e+00  -5.6451613e-02
  -2.4396101e+00  -6.4516129e-02
  -2.4231072e+00  -7.2580645e-02
  -2.4146125e+00  -7.6701202e-02
  -2.4068644e+00  -8.0645161e-02
  -2.3909087e+00  -8.8709677e-02
  -2.3747169e+00  -9.6774194e-02
  -2.3582861e+00  -1.0483871e-01
  -2.3416138e+00  -1.1290323e-01
  -2.3246973e+00  -1.2096774e-01
  -2.3075338e+00  -1.2903226e-01
  -2.2996309e+00  -1.3272235e-01
  -2.2905825e+00  -1.3709677e-01
  -2.2737750e+00  -1.4516129e-01
  -2.2567253e+00  -1.5322581e-01
  -2.2394310e+00  -1.6129032e-01
  -2.2218898e+00  -1.6935484e-01
  -2.2040996e+00  -1.7741935e-01
  -2.1860580e+00  -1.8548387e-01
  -2.1846494e+00  -1.8611341e-01
  -2.1683857e+00  -1.9354839e-01
  -2.1505194e+00  -2.0161290e-01
  -2.1324052e+00  -2.0967742e-01
  -2.1140414e+00  -2.1774194e-01
  -2.0954262e+00  -2.2580645e-01
  -2.0765582e+00  -2.3387097e-01
  -2.0696678e+00  -2.3680442e-01
  -2.0577528e+00  -2.4193548e-01
  -2.0388770e+00  -2.5000000e-01
  -2.0197508e+00  -2.5806452e-01
  -2.0003733e+00  -2.6612903e-01
  -1.9807436e+00  -2.7419355e-01
  -1.9608608e+00  -2.8225806e-01
  -1.9546863e+00  -2.8475612e-01
  -1.9409396e+00  -2.9032258e-01
  -1.9208635e+00  -2.9838710e-01
  -1.9005371e+00  -3.0645161e-01
  -1.8799601e+00  -3.1451613e-01
  -1.8591328e+00  -3.2258065e-01
  -1.8397048e+00  -3.3002256e-01
  -1.8380641e+00  -3.3064516e-01
  -1.8168470e+00  -3.3870968e-01
  -1.7953826e+00  -3.4677419e-01
  -1.7736720e+00  -3.5483871e-01
  -1.7517166e+00  -3.6290323e-01
  -1.7295179e+00  -3.7096774e-01
  -1.7247232e+00  -3.7271023e-01
  -1.7069869e+00  -3.7903226e-01
  -1.6841909e+00  -3.8709677e-01
  -1.6611569e+00  -3.9516129e-01
  -1.6378881e+00  -4.0322581e-01
  -1.6143875e+00  -4.1129032e-01
  -1.6097417e+00  -4.1288705e-01
  -1.5903599e+00  -4.1935484e-01
  -1.5660319e+00  -4.2741935e-01
  -1.5414807e+00  -4.3548387e-01
  -1.5167111e+00  -4.4354839e-01
  -1.4947601e+00  -4.5064596e-01
  -1.4916477e+00  -4.5161290e-01
  -1.4657874e+00  -4.5967742e-01
  -1.4397206e+00  -4.6774194e-01
  -1.4134542e+00  -4.7580645e-01
  -1.3869956e+00  -4.8387097e-01
  -1.3797786e+00  -4.8607671e-01
  -1.3596090e+00  -4.9193548e-01
  -1.3317637e+00  -5.0000000e-01
  -1.3037452e+00  -5.0806452e-01
  -1.2755635e+00  -5.1612903e-01
  -1.2647970e+00  -5.1921798e-01
  -1.2463330e+00  -5.2419355e-01
  -1.2164045e+00  -5.3225806e-01
  -1.1863401e+00  -5.4032258e-01
  -1.1561527e+00  -5.4838710e-01
  -1.1498155e+00  -5.5009071e-01
  -1.1242922e+00  -5.5645161e-01
  -1.0919174e+00  -5.6451613e-01
  -1.0594582e+00  -5.7258065e-01
  -1.0348339e+00  -5.7870389e-01
  -1.0262862e+00  -5.8064516e-01
  -9.9104855e-01  -5.8870968e-01
  -9.5577776e-01  -5.9677419e-01
  -9.2049491e-01  -6.0483871e-01
  -9.1985238e-01  -6.0498730e-01
  -8.8171392e-01  -6.1290323e-01
  -8.4290379e-01  -6.2096774e-01
  -8.0487083e-01  -6.2888506e-01
  -8.0406586e-01  -6.2903226e-01
  -7.6055237e-01  -6.3709677e-01
  -7.1717044e-01  -6.4516129e-01
  -6.8988928e-01  -6.5027230e-01
  -6.7144758e-01  -6.5322581e-01
  -6.2166518e-01  -6.6129032e-01
  -5.7490773e-01  -6.6891029e-01
  -5.7159668e-01  -6.6935484e-01
  -5.1249599e-01  -6.7741935e-01
  -4.5992619e-01  -6.8465188e-01
  -4.5217974e-01  -6.8548387e-01
  -3.7837351e-01  -6.9354839e-01
  -3.4494464e-01  -6.9725394e-01
  -2.8992231e-01  -7.0161290e-01
  -2.2996309e-01  -7.0645137e-01
  -1.6315189e-01  -7.0967742e-01
  -1.1498155e-01  -7.1205881e-01
   0.0000000e+00  -7.1395067e-01
   1.1498155e-01  -7.1205881e-01
   1.6315189e-01  -7.0967742e-01
   2.2996309e-01  -7.0645137e-01
   2.8992231e-01  -7.0161290e-01
   3.4494464e-01  -6.9725394e-01
   3.7837351e-01  -6.9354839e-01
   4.5217974e-01  -6.8548387e-01
   4.5992619e-01  -6.8465188e-01
   5.1249599e-01  -6.7741935e-01
   5.7159668e-01  -6.6935484e-01
   5.7490773e-01  -6.6891029e-01
   6.2166518e-01  -6.6129032e-01
   6.7144758e-01  -6.5322581e-01
   6.8988928e-01  -6.5027230e-01
   7.1717044e-01  -6.4516129e-01
   7.6055237e-01  -6.3709677e-01
   8.0406586e-01  -6.2903226e-01
   8.0487083e-01  -6.2888506e-01
   8.4290379e-01  -6.2096774e-01
   8.8171392e-01  -6.1290323e-01
   9.1985238e-01  -6.0498730e-01
   9.2049491e-01  -6.0483871e-01
   9.5577776e-01  -5.9677419e-01
   9.9104855e-01  -5.8870968e-01
   1.0262862e+00  -5.8064516e-01
   1.0348339e+00  -5.7870389e-01
   1.0594582e+00  -5.7258065e-01
   1.0919174e+00  -5.6451613e-01
   1.1242922e+00  -5.5645161e-01
   1.1498155e+00  -5.5009071e-01
   1.1561527e+00  -5.4838710e-01
   1.1863401e+00  -5.4032258e-01
   1.2164045e+00  -5.3225806e-01
   1.2463330e+00  -5.2419355e-01
   1.2647970e+00  -5.1921798e-01
   1.2755635e+00  -5.1612903e-01
   1.3037452e+00  -5.0806452e-01
   1.3317637e+00  -5.0000000e-01
   1.3596090e+00  -4.9193548e-01
   1.3797786e+00  -4.8607671e-01
   1.3869956e+00  -4.8387097e-01
   1.4134542e+00  -4.7580645e-01
   1.4397206e+00  -4.6774194e-01
   1.4657874e+00  -4.5967742e-01
   1.4916477e+00  -4.5161290e-01
   1.4947601e+00  -4.5064596e-01
   1.5167111e+00  -4.4354839e-01
   1.5414807e+00  -4.3548387e-01
   1.5660319e+00  -4.2741935e-01
   1.5903599e+00  -4.1935484e-01
   1.6097417e+00  -4.1288705e-01
   1.6143875e+00  -4.1129032e-01
   1.6378881e+00  -4.0322581e-01
   1.6611569e+00  -3.9516129e-01
   1.6841909e+00  -3.8709677e-01
   1.7069869e+00  -3.7903226e-01
   1.7247232e+00  -3.7271023e-01
   1.7295179e+00  -3.7096774e-01
   1.7517166e+00  -3.6290323e-01
   1.7736720e+00  -3.5483871e-01
   1.7953826e+00  -3.4677419e-01
   1.8168470e+00  -3.3870968e-01
   1.8380641e+00  -3.3064516e-01
   1.8397048e+00  -3.3002256e-01
   1.8591328e+00  -3.2258065e-01
   1.8799601e+00  -3.1451613e-01
   1.9005371e+00  -3.0645161e-01
   1.9208635e+00  -2.9838710e-01
   1.9409396e+00  -2.9032258e-01
   1.9546863e+00  -2.8475612e-01
   1.9608608e+00  -2.8225806e-01
   1.9807436e+00  -2.7419355e-01
   2.0003733e+00  -2.6612903e-01
   2.0197508e+00  -2.5806452e-01
   2.0388770e+00  -2.5000000e-01
   2.0577528e+00  -2.4193548e-01
   2.0696678e+00  -2.3680442e-01
   2.0765582e+00  -2.3387097e-01
   2.0954262e+00  -2.2580645e-01
   2.1140414e+00  -2.1774194e-01
   2.1324052e+00  -2.0967742e-01
   2.1505194e+00  -2.0161290e-01
   2.1683857e+00  -1.9354839e-01
   2.1846494e+00  -1.8611341e-01
   2.1860580e+00  -1.8548387e-01
   2.2040996e+00  -1.7741935e-01
   2.2218898e+00  -1.6935484e-01
   2.2394310e+00  -1.6129032e-01
   2.2567253e+00  -1.5322581e-01
   2.2737750e+00  -1.4516129e-01
   2.2905825e+00  -1.3709677e-01
   2.2996309e+00  -1.3272235e-01
   2.3075338e+00  -1.2903226e-01
   2.3246973e+00  -1.2096774e-01
   2.3416138e+00  -1.1290323e-01
   2.3582861e+00  -1.0483871e-01
   2.3747169e+00  -9.6774194e-02
   2.3909087e+00  -8.8709677e-02
   2.4068644e+00  -8.0645161e-02
   2.4146125e+00  -7.6701202e-02
   2.4231072e+00  -7.2580645e-02
   2.4396101e+00  -6.4516129e-02
   2.4558702e+00  -5.6451613e-02
   2.4718904e+00  -4.8387097e-02
   2.4876738e+00  -4.0322581e-02
   2.5032233e+00  -3.2258065e-02
   2.5185418e+00  -2.4193548e-02
   2.5295940e+00  -1.8311047e-02
   2.5339623e+00  -1.6129032e-02
   2.5500426e+00  -8.0645161e-03
   2.5658827e+00   0.0000000e+00
   1.7272727e+00   1.1200000e+02
   4.5629732e+00   0.0000000e+00
   4.5788133e+00  -8.0645161e-03
   4.5948936e+00  -1.6129032e-02
   4.5992619e+00  -1.8311047e-02
   4.6103141e+00  -2.4193548e-02
   4.6256326e+00  -3.2258065e-02
   4.6411821e+00  -4.0322581e-02
   4.6569655e+00  -4.8387097e-02
   4.6729858e+00  -5.6451613e-02
   4.6892459e+00  -6.4516129e-02
   4.7057488e+00  -7.2580645e-02
   4.7142434e+00  -7.6701202e-02
   4.7219916e+00  -8.0645161e-02
   4.7379472e+00  -8.8709677e-02
   4.7541390e+00  -9.6774194e-02
   4.7705698e+00  -1.0483871e-01
   4.7872421e+00  -1.1290323e-01
   4.8041587e+00  -1.2096774e-01
   4.8213221e+00  -1.2903226e-01
   4.8292250e+00  -1.3272235e-01
   4.8382734e+00  -1.3709677e-01
   4.8550809e+00  -1.4516129e-01
   4.8721306e+00  -1.5322581e-01
   4.8894249e+00  -1.6129032e-01
   4.9069661e+00  -1.6935484e-01
   4.9247563e+00  -1.7741935e-01
   4.9427979e+00  -1.8548387e-01
   4.9442065e+00  -1.8611341e-01
   4.9604702e+00  -1.9354839e-01
   4.9783365e+00  -2.0161290e-01
   4.9964507e+00  -2.0967742e-01
   5.0148145e+00  -2.1774194e-01
   5.0334297e+00  -2.2580645e-01
   5.0522978e+00  -2.3387097e-01
   5.0591881e+00  -2.3680442e-01
   5.0711031e+00  -2.4193548e-01
   5.0899790e+00  -2.5000000e-01
   5.1091051e+00  -2.5806452e-01
   5.1284826e+00  -2.6612903e-01
   5.1481123e+00  -2.7419355e-01
   5.1679951e+00  -2.8225806e-01
   5.1741696e+00  -2.8475612e-01
   5.1879163e+00  -2.9032258e-01
   5.2079924e+00  -2.9838710e-01
   5.2283189e+00  -3.0645161e-01
   5.2488958e+00  -3.1451613e-01
   5.2697231e+00  -3.2258065e-01
   5.2891512e+00  -3.3002256e-01
   5.2907918e+00  -3.3064516e-01
   5.3120089e+00  -3.3870968e-01
   5.3334733e+00  -3.4677419e-01
   5.3551839e+00  -3.5483871e-01
   5.3771393e+00  -3.6290323e-01
   5.3993380e+00  -3.7096774e-01
   5.4041327e+00  -3.7271023e-01
   5.4218690e+00  -3.7903226e-01
   5.4446651e+00  -3.8709677e-01
   5.4676990e+00  -3.9516129e-01
   5.4909678e+00  -4.0322581e-01
   5.5144684e+00  -4.1129032e-01
   5.5191143e+00  -4.1288705e-01
   5.5384960e+00  -4.1935484e-01
   5.5628240e+00  -4.2741935e-01
   5.5873752e+00  -4.3548387e-01
   5.6121448e+00  -4.4354839e-01
   5.6340958e+00  -4.5064596e-01
   5.6372082e+00  -4.5161290e-01
   5.6630685e+00  -4.5967742e-01
   5.6891353e+00  -4.6774194e-01
   5.7154017e+00  -4.7580645e-01
   5.7418603e+00  -4.8387097e-01
   5.7490773e+00  -4.8607671e-01
   5.7692469e+00  -4.9193548e-01
   5.7970923e+00  -5.0000000e-01
   5.8251108e+00  -5.0806452e-01
   5.8532924e+00  -5.1612903e-01
   5.8640589e+00  -5.1921798e-01
   5.8825230e+00  -5.2419355e-01
   5.9124514e+00  -5.3225806e-01
   5.9425158e+00  -5.4032258e-01
   5.9727032e+00  -5.4838710e-01
   5.9790404e+00  -5.5009071e-01
   6.0045637e+00  -5.5645161e-01
   6.0369386e+00  -5.6451613e-01
   6.0693977e+00  -5.7258065e-01
   6.0940220e+00  -5.7870389e-01
   6.1025697e+00  -5.8064516e-01
   6.1378074e+00  -5.8870968e-01
   6.1730781e+00  -5.9677419e-01
   6.2083610e+00  -6.0483871e-01
   6.2090035e+00  -6.0498730e-01
   6.2471420e+00  -6.1290323e-01
   6.2859521e+00  -6.2096774e-01
   6.3239851e+00  -6.2888506e-01
   6.3247900e+00  -6.2903226e-01
   6.3683035e+00  -6.3709677e-01
   6.4116855e+00  -6.4516129e-01
   6.4389666e+00  -6.5027230e-01
   6.4574083e+00  -6.5322581e-01
   6.5071907e+00  -6.6129032e-01
   6.5539482e+00  -6.6891029e-01
   6.5572592e+00  -6.6935484e-01
   6.6163599e+00  -6.7741935e-01
   6.6689297e+00  -6.8465188e-01
   6.6766762e+00  -6.8548387e-01
   6.7504824e+00  -6.9354839e-01
   6.7839113e+00  -6.9725394e-01
   6.8389336e+00  -7.0161290e-01
   6.8988928e+00  -7.0645137e-01
   6.9657040e+00  -7.0967742e-01
   7.0138744e+00  -7.1205881e-01
   7.1288559e+00  -7.1395067e-01
   2.1363636e+00   8.6000000e+01
  -7.1288559e+00  -5.2980246e-01
  -7.0138744e+00  -5.2841874e-01
  -6.8988928e+00  -5.2424517e-01
  -6.8980394e+00  -5.2419355e-01
  -6.7839113e+00  -5.1735714e-01
  -6.7693045e+00  -5.1612903e-01
  -6.6728528e+00  -5.0806452e-01
  -6.6689297e+00  -5.0773871e-01
  -6.5963999e+00  -5.0000000e-01
  -6.5539482e+00  -4.9547099e-01
  -6.5267195e+00  -4.9193548e-01
  -6.4645575e+00  -4.8387097e-01
  -6.4389666e+00  -4.8055399e-01
  -6.4077344e+00  -4.7580645e-01
  -6.3547747e+00  -4.6774194e-01
  -6.3239851e+00  -4.6304400e-01
  -6.3046459e+00  -4.5967742e-01
  -6.2583218e+00  -4.5161290e-01
  -6.2123790e+00  -4.4354839e-01
  -6.2090035e+00  -4.4295834e-01
  -6.1707074e+00  -4.3548387e-01
  -6.1297109e+00  -4.2741935e-01
  -6.0940220e+00  -4.2034650e-01
  -6.0894600e+00  -4.1935484e-01
  -6.0522567e+00  -4.1129032e-01
  -6.0154110e+00  -4.0322581e-01
  -5.9790404e+00  -3.9518634e-01
  -5.9789356e+00  -3.9516129e-01
  -5.9450348e+00  -3.8709677e-01
  -5.9114841e+00  -3.7903226e-01
  -5.8782871e+00  -3.7096774e-01
  -5.8640589e+00  -3.6750195e-01
  -5.8463507e+00  -3.6290323e-01
  -5.8154474e+00  -3.5483871e-01
  -5.7848887e+00  -3.4677419e-01
  -5.7546765e+00  -3.3870968e-01
  -5.7490773e+00  -3.3721536e-01
  -5.7257071e+00  -3.3064516e-01
  -5.6972804e+00  -3.2258065e-01
  -5.6691908e+00  -3.1451613e-01
  -5.6414388e+00  -3.0645161e-01
  -5.6340958e+00  -3.0431452e-01
  -5.6145448e+00  -2.9838710e-01
  -5.5881702e+00  -2.9032258e-01
  -5.5621241e+00  -2.8225806e-01
  -5.5364062e+00  -2.7419355e-01
  -5.5191143e+00  -2.6872718e-01
  -5.5111404e+00  -2.6612903e-01
  -5.4864625e+00  -2.5806452e-01
  -5.4621047e+00  -2.5000000e-01
  -5.4380656e+00  -2.4193548e-01
  -5.4143438e+00  -2.3387097e-01
  -5.4041327e+00  -2.3038217e-01
  -5.3910053e+00  -2.2580645e-01
  -5.3680312e+00  -2.1774194e-01
  -5.3453674e+00  -2.0967742e-01
  -5.3230116e+00  -2.0161290e-01
  -5.3009617e+00  -1.9354839e-01
  -5.2891512e+00  -1.8919840e-01
  -5.2791641e+00  -1.8548387e-01
  -5.2576084e+00  -1.7741935e-01
  -5.2363529e+00  -1.6935484e-01
  -5.2153951e+00  -1.6129032e-01
  -5.1947322e+00  -1.5322581e-01
  -5.1743615e+00  -1.4516129e-01
  -5.1741696e+00  -1.4508538e-01
  -5.1539687e+00  -1.3709677e-01
  -5.1338640e+00  -1.2903226e-01
  -5.1140474e+00  -1.2096774e-01
  -5.0945158e+00  -1.1290323e-01
  -5.0752662e+00  -1.0483871e-01
  -5.0591881e+00  -9.8019563e-02
  -5.0562186e+00  -9.6774194e-02
  -5.0370263e+00  -8.8709677e-02
  -5.0181140e+00  -8.0645161e-02
  -4.9994783e+00  -7.2580645e-02
  -4.9811161e+00  -6.4516129e-02
  -4.9630240e+00  -5.6451613e-02
  -4.9451987e+00  -4.8387097e-02
  -4.9442065e+00  -4.7937894e-02
  -4.9270027e+00  -4.0322581e-02
  -4.9090390e+00  -3.2258065e-02
  -4.8913420e+00  -2.4193548e-02
  -4.8739085e+00  -1.6129032e-02
  -4.8567349e+00  -8.0645161e-03
  -4.8398178e+00   0.0000000e+00
   2.1363636e+00   1.7100000e+02
  -2.2890381e+00   0.0000000e+00
  -2.2721210e+00  -8.0645161e-03
  -2.2549474e+00  -1.6129032e-02
  -2.2375139e+00  -2.4193548e-02
  -2.2198169e+00  -3.2258065e-02
  -2.2018532e+00  -4.0322581e-02
  -2.1846494e+00  -4.7937894e-02
  -2.1836572e+00  -4.8387097e-02
  -2.1658319e+00  -5.6451613e-02
  -2.1477399e+00  -6.4516129e-02
  -2.1293776e+00  -7.2580645e-02
  -2.1107420e+00  -8.0645161e-02
  -2.0918296e+00  -8.8709677e-02
  -2.0726373e+00  -9.6774194e-02
  -2.0696678e+00  -9.8019563e-02
  -2.0535897e+00  -1.0483871e-01
  -2.0343401e+00  -1.1290323e-01
  -2.0148086e+00  -1.2096774e-01
  -1.9949919e+00  -1.2903226e-01
  -1.9748872e+00  -1.3709677e-01
  -1.9546863e+00  -1.4508538e-01
  -1.9544944e+00  -1.4516129e-01
  -1.9341238e+00  -1.5322581e-01
  -1.9134609e+00  -1.6129032e-01
  -1.8925030e+00  -1.6935484e-01
  -1.8712475e+00  -1.7741935e-01
  -1.8496918e+00  -1.8548387e-01
  -1.8397048e+00  -1.8919840e-01
  -1.8278942e+00  -1.9354839e-01
  -1.8058443e+00  -2.0161290e-01
  -1.7834886e+00  -2.0967742e-01
  -1.7608247e+00  -2.1774194e-01
  -1.7378506e+00  -2.2580645e-01
  -1.7247232e+00  -2.3038217e-01
  -1.7145121e+00  -2.3387097e-01
  -1.6907903e+00  -2.4193548e-01
  -1.6667512e+00  -2.5000000e-01
  -1.6423934e+00  -2.5806452e-01
  -1.6177155e+00  -2.6612903e-01
  -1.6097417e+00  -2.6872718e-01
  -1.5924497e+00  -2.7419355e-01
  -1.5667318e+00  -2.8225806e-01
  -1.5406858e+00  -2.9032258e-01
  -1.5143111e+00  -2.9838710e-01
  -1.4947601e+00  -3.0431452e-01
  -1.4874171e+00  -3.0645161e-01
  -1.4596651e+00  -3.1451613e-01
  -1.4315755e+00  -3.2258065e-01
  -1.4031489e+00  -3.3064516e-01
  -1.3797786e+00  -3.3721536e-01
  -1.3741794e+00  -3.3870968e-01
  -1.3439672e+00  -3.4677419e-01
  -1.3134085e+00  -3.5483871e-01
  -1.2825052e+00  -3.6290323e-01
  -1.2647970e+00  -3.6750195e-01
  -1.2505688e+00  -3.7096774e-01
  -1.2173718e+00  -3.7903226e-01
  -1.1838211e+00  -3.8709677e-01
  -1.1499203e+00  -3.9516129e-01
  -1.1498155e+00  -3.9518634e-01
  -1.1134449e+00  -4.0322581e-01
  -1.0765992e+00  -4.1129032e-01
  -1.0393959e+00  -4.1935484e-01
  -1.0348339e+00  -4.2034650e-01
  -9.9914501e-01  -4.2741935e-01
  -9.5814851e-01  -4.3548387e-01
  -9.1985238e-01  -4.4295834e-01
  -9.1647689e-01  -4.4354839e-01
  -8.7053408e-01  -4.5161290e-01
  -8.2420999e-01  -4.5967742e-01
  -8.0487083e-01  -4.6304400e-01
  -7.7408117e-01  -4.6774194e-01
  -7.2112156e-01  -4.7580645e-01
  -6.8988928e-01  -4.8055399e-01
  -6.6429846e-01  -4.8387097e-01
  -6.0213639e-01  -4.9193548e-01
  -5.7490773e-01  -4.9547099e-01
  -5.3245605e-01  -5.0000000e-01
  -4.5992619e-01  -5.0773871e-01
  -4.5600308e-01  -5.0806452e-01
  -3.5955139e-01  -5.1612903e-01
  -3.4494464e-01  -5.1735714e-01
  -2.3081651e-01  -5.2419355e-01
  -2.2996309e-01  -5.2424517e-01
  -1.1498155e-01  -5.2841874e-01
   0.0000000e+00  -5.2980246e-01
   1.1498155e-01  -5.2841874e-01
   2.2996309e-01  -5.2424517e-01
   2.3081651e-01  -5.2419355e-01
   3.4494464e-01  -5.1735714e-01
   3.5955139e-01  -5.1612903e-01
   4.5600308e-01  -5.0806452e-01
   4.5992619e-01  -5.0773871e-01
   5.3245605e-01  -5.0000000e-01
   5.7490773e-01  -4.9547099e-01
   6.0213639e-01  -4.9193548e-01
   6.6429846e-01  -4.8387097e-01
   6.8988928e-01  -4.8055399e-01
   7.2112156e-01  -4.7580645e-01
   7.7408117e-01  -4.6774194e-01
   8.0487083e-01  -4.6304400e-01
   8.2420999e-01  -4.5967742e-01
   8.7053408e-01  -4.5161290e-01
   9.1647689e-01  -4.4354839e-01
   9.1985238e-01  -4.4295834e-01
   9.5814851e-01  -4.3548387e-01
   9.9914501e-01  -4.2741935e-01
   1.0348339e+00  -4.2034650e-01
   1.0393959e+00  -4.1935484e-01
   1.0765992e+00  -4.1129032e-01
   1.1134449e+00  -4.0322581e-01
   1.1498155e+00  -3.9518634e-01
   1.1499203e+00  -3.9516129e-01
   1.1838211e+00  -3.8709677e-01
   1.2173718e+00  -3.7903226e-01
   1.2505688e+00  -3.7096774e-01
   1.2647970e+00  -3.6750195e-01
   1.2825052e+00  -3.6290323e-01
   1.3134085e+00  -3.5483871e-01
   1.3439672e+00  -3.4677419e-01
   1.3741794e+00  -3.3870968e-01
   1.3797786e+00  -3.3721536e-01
   1.4031489e+00  -3.3064516e-01
   1.4315755e+00  -3.2258065e-01
   1.4596651e+00  -3.1451613e-01
   1.4874171e+00  -3.0645161e-01
   1.4947601e+00  -3.0431452e-01
   1.5143111e+00  -2.9838710e-01
   1.5406858e+00  -2.9032258e-01
   1.5667318e+00  -2.8225806e-01
   1.5924497e+00  -2.7419355e-01
   1.6097417e+00  -2.6872718e-01
   1.6177155e+00  -2.6612903e-01
   1.6423934e+00  -2.5806452e-01
   1.6667512e+00  -2.5000000e-01
   1.6907903e+00  -2.4193548e-01
   1.7145121e+00  -2.3387097e-01
   1.7247232e+00  -2.3038217e-01
   1.7378506e+00  -2.2580645e-01
   1.7608247e+00  -2.1774194e-01
   1.7834886e+00  -2.0967742e-01
   1.8058443e+00  -2.0161290e-01
   1.8278942e+00  -1.9354839e-01
   1.8397048e+00  -1.8919840e-01
   1.8496918e+00  -1.8548387e-01
   1.8712475e+00  -1.7741935e-01
   1.8925030e+00  -1.6935484e-01
   1.9134609e+00  -1.6129032e-01
   1.9341238e+00  -1.5322581e-01
   1.9544944e+00  -1.4516129e-01
   1.9546863e+00  -1.4508538e-01
   1.9748872e+00  -1.3709677e-01
   1.9949919e+00  -1.2903226e-01
   2.0148086e+00  -1.2096774e-01
   2.0343401e+00  -1.1290323e-01
   2.0535897e+00  -1.0483871e-01
   2.0696678e+00  -9.8019563e-02
   2.0726373e+00  -9.6774194e-02
   2.0918296e+00  -8.8709677e-02
   2.1107420e+00  -8.0645161e-02
   2.1293776e+00  -7.2580645e-02
   2.1477399e+00  -6.4516129e-02
   2.1658319e+00  -5.6451613e-02
   2.1836572e+00  -4.8387097e-02
   2.1846494e+00  -4.7937894e-02
   2.2018532e+00  -4.0322581e-02
   2.2198169e+00  -3.2258065e-02
   2.2375139e+00  -2.4193548e-02
   2.2549474e+00  -1.6129032e-02
   2.2721210e+00  -8.0645161e-03
   2.2890381e+00   0.0000000e+00
   2.1363636e+00   8.6000000e+01
   4.8398178e+00   0.0000000e+00
   4.8567349e+00  -8.0645161e-03
   4.8739085e+00  -1.6129032e-02
   4.8913420e+00  -2.4193548e-02
   4.9090390e+00  -3.2258065e-02
   4.9270027e+00  -4.0322581e-02
   4.9442065e+00  -4.7937894e-02
   4.9451987e+00  -4.8387097e-02
   4.9630240e+00  -5.6451613e-02
   4.9811161e+00  -6.4516129e-02
   4.9994783e+00  -7.2580645e-02
   5.0181140e+00  -8.0645161e-02
   5.0370263e+00  -8.8709677e-02
   5.0562186e+00  -9.6774194e-02
   5.0591881e+00  -9.8019563e-02
   5.0752662e+00  -1.0483871e-01
   5.0945158e+00  -1.1290323e-01
   5.1140474e+00  -1.2096774e-01
   5.1338640e+00  -1.2903226e-01
   5.1539687e+00  -1.3709677e-01
   5.1741696e+00  -1.4508538e-01
   5.1743615e+00  -1.4516129e-01
   5.1947322e+00  -1.5322581e-01
   5.2153951e+00  -1.6129032e-01
   5.2363529e+00  -1.6935484e-01
   5.2576084e+00  -1.7741935e-01
   5.2791641e+00  -1.8548387e-01
   5.2891512e+00  -1.8919840e-01
   5.3009617e+00  -1.9354839e-01
   5.3230116e+00  -2.0161290e-01
   5.3453674e+00  -2.0967742e-01
   5.3680312e+00  -2.1774194e-01
   5.3910053e+00  -2.2580645e-01
   5.4041327e+00  -2.3038217e-01
   5.4143438e+00  -2.3387097e-01
   5.4380656e+00  -2.4193548e-01
   5.4621047e+00  -2.5000000e-01
   5.4864625e+00  -2.5806452e-01
   5.5111404e+00  -2.6612903e-01
   5.5191143e+00  -2.6872718e-01
   5.5364062e+00  -2.7419355e-01
   5.5621241e+00  -2.8225806e-01
   5.5881702e+00  -2.9032258e-01
   5.6145448e+00  -2.9838710e-01
   5.6340958e+00  -3.0431452e-01
   5.6414388e+00  -3.0645161e-01
   5.6691908e+00  -3.1451613e-01
   5.6972804e+00  -3.2258065e-01
   5.7257071e+00  -3.3064516e-01
   5.7490773e+00  -3.3721536e-01
   5.7546765e+00  -3.3870968e-01
   5.7848887e+00  -3.4677419e-01
   5.8154474e+00  -3.5483871e-01
   5.8463507e+00  -3.6290323e-01
   5.8640589e+00  -3.6750195e-01
   5.8782871e+00  -3.7096774e-01
   5.9114841e+00  -3.7903226e-01
   5.9450348e+00  -3.8709677e-01
   5.9789356e+00  -3.9516129e-01
   5.9790404e+00  -3.9518634e-01
   6.0154110e+00  -4.0322581e-01
   6.0522567e+00  -4.1129032e-01
   6.0894600e+00  -4.1935484e-01
   6.0940220e+00  -4.2034650e-01
   6.1297109e+00  -4.2741935e-01
   6.1707074e+00  -4.3548387e-01
   6.2090035e+00  -4.4295834e-01
   6.2123790e+00  -4.4354839e-01
   6.2583218e+00  -4.5161290e-01
   6.3046459e+00  -4.5967742e-01
   6.3239851e+00  -4.6304400e-01
   6.3547747e+00  -4.6774194e-01
   6.4077344e+00  -4.7580645e-01
   6.4389666e+00  -4.8055399e-01
   6.4645575e+00  -4.8387097e-01
   6.5267195e+00  -4.9193548e-01
   6.5539482e+00  -4.9547099e-01
   6.5963999e+00  -5.0000000e-01
   6.6689297e+00  -5.0773871e-01
   6.6728528e+00  -5.0806452e-01
   6.7693045e+00  -5.1612903e-01
   6.7839113e+00  -5.1735714e-01
   6.8980394e+00  -5.2419355e-01
   6.8988928e+00  -5.2424517e-01
   7.0138744e+00  -5.2841874e-01
   7.1288559e+00  -5.2980246e-01
   2.5454545e+00   6.9000000e+01
  -7.1288559e+00  -4.0725864e-01
  -7.0138744e+00  -4.0598998e-01
  -6.9306629e+00  -4.0322581e-01
  -6.8988928e+00  -4.0218257e-01
  -6.7839113e+00  -3.9585193e-01
  -6.7749683e+00  -3.9516129e-01
  -6.6702585e+00  -3.8709677e-01
  -6.6689297e+00  -3.8699480e-01
  -6.5882536e+00  -3.7903226e-01
  -6.5539482e+00  -3.7563892e-01
  -6.5151868e+00  -3.7096774e-01
  -6.4485881e+00  -3.6290323e-01
  -6.4389666e+00  -3.6173958e-01
  -6.3903592e+00  -3.5483871e-01
  -6.3340720e+00  -3.4677419e-01
  -6.3239851e+00  -3.4532959e-01
  -6.2835059e+00  -3.3870968e-01
  -6.2346347e+00  -3.3064516e-01
  -6.2090035e+00  -3.2639470e-01
  -6.1884200e+00  -3.2258065e-01
  -6.1450829e+00  -3.1451613e-01
  -6.1022666e+00  -3.0645161e-01
  -6.0940220e+00  -3.0489798e-01
  -6.0625439e+00  -2.9838710e-01
  -6.0239256e+00  -2.9032258e-01
  -5.9857886e+00  -2.8225806e-01
  -5.9790404e+00  -2.8083023e-01
  -5.9500261e+00  -2.7419355e-01
  -5.9151270e+00  -2.6612903e-01
  -5.8806764e+00  -2.5806452e-01
  -5.8640589e+00  -2.5415316e-01
  -5.8475167e+00  -2.5000000e-01
  -5.8155871e+00  -2.4193548e-01
  -5.7840789e+00  -2.3387097e-01
  -5.7529898e+00  -2.2580645e-01
  -5.7490773e+00  -2.2479104e-01
  -5.7233041e+00  -2.1774194e-01
  -5.6941615e+00  -2.0967742e-01
  -5.6654150e+00  -2.0161290e-01
  -5.6370619e+00  -1.9354839e-01
  -5.6340958e+00  -1.9270430e-01
  -5.6097471e+00  -1.8548387e-01
  -5.5828865e+00  -1.7741935e-01
  -5.5563999e+00  -1.6935484e-01
  -5.5302843e+00  -1.6129032e-01
  -5.5191143e+00  -1.5782143e-01
  -5.5047609e+00  -1.5322581e-01
  -5.4797683e+00  -1.4516129e-01
  -5.4551308e+00  -1.3709677e-01
  -5.4308448e+00  -1.2903226e-01
  -5.4069068e+00  -1.2096774e-01
  -5.4041327e+00  -1.2003204e-01
  -5.3834200e+00  -1.1290323e-01
  -5.3602863e+00  -1.0483871e-01
  -5.3374878e+00  -9.6774194e-02
  -5.3150209e+00  -8.8709677e-02
  -5.2928816e+00  -8.0645161e-02
  -5.2891512e+00  -7.9283254e-02
  -5.2709730e+00  -7.2580645e-02
  -5.2493668e+00  -6.4516129e-02
  -5.2280786e+00  -5.6451613e-02
  -5.2071043e+00  -4.8387097e-02
  -5.1864402e+00  -4.0322581e-02
  -5.1741696e+00  -3.5490908e-02
  -5.1659556e+00  -3.2258065e-02
  -5.1455861e+00  -2.4193548e-02
  -5.1255196e+00  -1.6129032e-02
  -5.1057524e+00  -8.0645161e-03
  -5.0862806e+00   0.0000000e+00
   2.5454545e+00   1.3700000e+02
  -2.0425754e+00   0.0000000e+00
  -2.0231035e+00  -8.0645161e-03
  -2.0033363e+00  -1.6129032e-02
  -1.9832699e+00  -2.4193548e-02
  -1.9629003e+00  -3.2258065e-02
  -1.9546863e+00  -3.5490908e-02
  -1.9424157e+00  -4.0322581e-02
  -1.9217516e+00  -4.8387097e-02
  -1.9007774e+00  -5.6451613e-02
  -1.8794891e+00  -6.4516129e-02
  -1.8578829e+00  -7.2580645e-02
  -1.8397048e+00  -7.9283254e-02
  -1.8359743e+00  -8.0645161e-02
  -1.8138350e+00  -8.8709677e-02
  -1.7913681e+00  -9.6774194e-02
  -1.7685696e+00  -1.0483871e-01
  -1.7454359e+00  -1.1290323e-01
  -1.7247232e+00  -1.2003204e-01
  -1.7219491e+00  -1.2096774e-01
  -1.6980111e+00  -1.2903226e-01
  -1.6737252e+00  -1.3709677e-01
  -1.6490876e+00  -1.4516129e-01
  -1.6240950e+00  -1.5322581e-01
  -1.6097417e+00  -1.5782143e-01
  -1.5985717e+00  -1.6129032e-01
  -1.5724560e+00  -1.6935484e-01
  -1.5459694e+00  -1.7741935e-01
  -1.5191088e+00  -1.8548387e-01
  -1.4947601e+00  -1.9270430e-01
  -1.4917940e+00  -1.9354839e-01
  -1.4634409e+00  -2.0161290e-01
  -1.4346944e+00  -2.0967742e-01
  -1.4055518e+00  -2.1774194e-01
  -1.3797786e+00  -2.2479104e-01
  -1.3758661e+00  -2.2580645e-01
  -1.3447770e+00  -2.3387097e-01
  -1.3132688e+00  -2.4193548e-01
  -1.2813392e+00  -2.5000000e-01
  -1.2647970e+00  -2.5415316e-01
  -1.2481795e+00  -2.5806452e-01
  -1.2137289e+00  -2.6612903e-01
  -1.1788298e+00  -2.7419355e-01
  -1.1498155e+00  -2.8083023e-01
  -1.1430673e+00  -2.8225806e-01
  -1.1049303e+00  -2.9032258e-01
  -1.0663121e+00  -2.9838710e-01
  -1.0348339e+00  -3.0489798e-01
  -1.0265893e+00  -3.0645161e-01
  -9.8377305e-01  -3.1451613e-01
  -9.4043596e-01  -3.2258065e-01
  -9.1985238e-01  -3.2639470e-01
  -8.9422122e-01  -3.3064516e-01
  -8.4534998e-01  -3.3870968e-01
  -8.0487083e-01  -3.4532959e-01
  -7.9478392e-01  -3.4677419e-01
  -7.3849672e-01  -3.5483871e-01
  -6.8988928e-01  -3.6173958e-01
  -6.8026784e-01  -3.6290323e-01
  -6.1366915e-01  -3.7096774e-01
  -5.7490773e-01  -3.7563892e-01
  -5.4060232e-01  -3.7903226e-01
  -4.5992619e-01  -3.8699480e-01
  -4.5859740e-01  -3.8709677e-01
  -3.5388757e-01  -3.9516129e-01
  -3.4494464e-01  -3.9585193e-01
  -2.2996309e-01  -4.0218257e-01
  -1.9819298e-01  -4.0322581e-01
  -1.1498155e-01  -4.0598998e-01
   0.0000000e+00  -4.0725864e-01
   1.1498155e-01  -4.0598998e-01
   1.9819298e-01  -4.0322581e-01
   2.2996309e-01  -4.0218257e-01
   3.4494464e-01  -3.9585193e-01
   3.5388757e-01  -3.9516129e-01
   4.5859740e-01  -3.8709677e-01
   4.5992619e-01  -3.8699480e-01
   5.4060232e-01  -3.7903226e-01
   5.7490773e-01  -3.7563892e-01
   6.1366915e-01  -3.7096774e-01
   6.8026784e-01  -3.6290323e-01
   6.8988928e-01  -3.6173958e-01
   7.3849672e-01  -3.5483871e-01
   7.9478392e-01  -3.4677419e-01
   8.0487083e-01  -3.4532959e-01
   8.4534998e-01  -3.3870968e-01
   8.9422122e-01  -3.3064516e-01
   9.1985238e-01  -3.2639470e-01
   9.4043596e-01  -3.2258065e-01
   9.8377305e-01  -3.1451613e-01
   1.0265893e+00  -3.0645161e-01
   1.0348339e+00  -3.0489798e-01
   1.0663121e+00  -2.9838710e-01
   1.1049303e+00  -2.9032258e-01
   1.1430673e+00  -2.8225806e-01
   1.1498155e+00  -2.8083023e-01
   1.1788298e+00  -2.7419355e-01
   1.2137289e+00  -2.6612903e-01
   1.2481795e+00  -2.5806452e-01
   1.2647970e+00  -2.5415316e-01
   1.2813392e+00  -2.5000000e-01
   1.3132688e+00  -2.4193548e-01
   1.3447770e+00  -2.3387097e-01
   1.3758661e+00  -2.2580645e-01
   1.3797786e+00  -2.2479104e-01
   1.4055518e+00  -2.1774194e-01
   1.4346944e+00  -2.0967742e-01
   1.4634409e+00  -2.0161290e-01
   1.4917940e+00  -1.9354839e-01
   1.4947601e+00  -1.9270430e-01
   1.5191088e+00  -1.8548387e-01
   1.5459694e+00  -1.7741935e-01
   1.5724560e+00  -1.6935484e-01
   1.5985717e+00  -1.6129032e-01
   1.6097417e+00  -1.5782143e-01
   1.6240950e+00  -1.5322581e-01
   1.6490876e+00  -1.4516129e-01
   1.6737252e+00  -1.3709677e-01
   1.6980111e+00  -1.2903226e-01
   1.7219491e+00  -1.2096774e-01
   1.7247232e+00  -1.2003204e-01
   1.7454359e+00  -1.1290323e-01
   1.7685696e+00  -1.0483871e-01
   1.7913681e+00  -9.6774194e-02
   1.8138350e+00  -8.8709677e-02
   1.8359743e+00  -8.0645161e-02
   1.8397048e+00  -7.9283254e-02
   1.8578829e+00  -7.2580645e-02
   1.8794891e+00  -6.4516129e-02
   1.9007774e+00  -5.6451613e-02
   1.9217516e+00  -4.8387097e-02
   1.9424157e+00  -4.0322581e-02
   1.9546863e+00  -3.5490908e-02
   1.9629003e+00  -3.2258065e-02
   1.9832699e+00  -2.4193548e-02
   2.0033363e+00  -1.6129032e-02
   2.0231035e+00  -8.0645161e-03
   2.0425754e+00   0.0000000e+00
   2.5454545e+00   6.9000000e+01
   5.0862806e+00   0.0000000e+00
   5.1057524e+00  -8.0645161e-03
   5.1255196e+00  -1.6129032e-02
   5.1455861e+00  -2.4193548e-02
   5.1659556e+00  -3.2258065e-02
   5.1741696e+00  -3.5490908e-02
   5.1864402e+00  -4.0322581e-02
   5.2071043e+00  -4.8387097e-02
   5.2280786e+00  -5.6451613e-02
   5.2493668e+00  -6.4516129e-02
   5.2709730e+00  -7.2580645e-02
   5.2891512e+00  -7.9283254e-02
   5.2928816e+00  -8.0645161e-02
   5.3150209e+00  -8.8709677e-02
   5.3374878e+00  -9.6774194e-02
   5.3602863e+00  -1.0483871e-01
   5.3834200e+00  -1.1290323e-01
   5.4041327e+00  -1.2003204e-01
   5.4069068e+00  -1.2096774e-01
   5.4308448e+00  -1.2903226e-01
   5.4551308e+00  -1.3709677e-01
   5.4797683e+00  -1.4516129e-01
   5.5047609e+00  -1.5322581e-01
   5.5191143e+00  -1.5782143e-01
   5.5302843e+00  -1.6129032e-01
   5.5563999e+00  -1.6935484e-01
   5.5828865e+00  -1.7741935e-01
   5.6097471e+00  -1.8548387e-01
   5.6340958e+00  -1.9270430e-01
   5.6370619e+00  -1.9354839e-01
   5.6654150e+00  -2.0161290e-01
   5.6941615e+00  -2.0967742e-01
   5.7233041e+00  -2.1774194e-01
   5.7490773e+00  -2.2479104e-01
   5.7529898e+00  -2.2580645e-01
   5.7840789e+00  -2.3387097e-01
   5.8155871e+00  -2.4193548e-01
   5.8475167e+00  -2.5000000e-01
   5.8640589e+00  -2.5415316e-01
   5.8806764e+00  -2.5806452e-01
   5.9151270e+00  -2.6612903e-01
   5.9500261e+00  -2.7419355e-01
   5.9790404e+00  -2.8083023e-01
   5.9857886e+00  -2.8225806e-01
   6.0239256e+00  -2.9032258e-01
   6.0625439e+00  -2.9838710e-01
   6.0940220e+00  -3.0489798e-01
   6.1022666e+00  -3.0645161e-01
   6.1450829e+00  -3.1451613e-01
   6.1884200e+00  -3.2258065e-01
   6.2090035e+00  -3.2639470e-01
   6.2346347e+00  -3.3064516e-01
   6.2835059e+00  -3.3870968e-01
   6.3239851e+00  -3.4532959e-01
   6.3340720e+00  -3.4677419e-01
   6.3903592e+00  -3.5483871e-01
   6.4389666e+00  -3.6173958e-01
   6.4485881e+00  -3.6290323e-01
   6.5151868e+00  -3.7096774e-01
   6.5539482e+00  -3.7563892e-01
   6.5882536e+00  -3.7903226e-01
   6.6689297e+00  -3.8699480e-01
   6.6702585e+00  -3.8709677e-01
   6.7749683e+00  -3.9516129e-01
   6.7839113e+00  -3.9585193e-01
   6.8988928e+00  -4.0218257e-01
   6.9306629e+00  -4.0322581e-01
   7.0138744e+00  -4.0598998e-01
   7.1288559e+00  -4.0725864e-01
   2.9545455e+00   5.5000000e+01
  -7.1288559e+00  -3.1161281e-01
  -7.0138744e+00  -3.1039500e-01
  -6.8988928e+00  -3.0672184e-01
  -6.8938186e+00  -3.0645161e-01
  -6.7839113e+00  -3.0063281e-01
  -6.7537418e+00  -2.9838710e-01
  -6.6689297e+00  -2.9208238e-01
  -6.6505316e+00  -2.9032258e-01
  -6.5663113e+00  -2.8225806e-01
  -6.5539482e+00  -2.8107405e-01
  -6.4950060e+00  -2.7419355e-01
  -6.4389666e+00  -2.6759956e-01
  -6.4283246e+00  -2.6612903e-01
  -6.3700141e+00  -2.5806452e-01
  -6.3239851e+00  -2.5163407e-01
  -6.3137457e+00  -2.5000000e-01
  -6.2632814e+00  -2.4193548e-01
  -6.2134831e+00  -2.3387097e-01
  -6.2090035e+00  -2.3314561e-01
  -6.1684547e+00  -2.2580645e-01
  -6.1244364e+00  -2.1774194e-01
  -6.0940220e+00  -2.1211875e-01
  -6.0819953e+00  -2.0967742e-01
  -6.0423974e+00  -2.0161290e-01
  -6.0033415e+00  -1.9354839e-01
  -5.9790404e+00  -1.8848860e-01
  -5.9656945e+00  -1.8548387e-01
  -5.9300376e+00  -1.7741935e-01
  -5.8948772e+00  -1.6935484e-01
  -5.8640589e+00  -1.6219782e-01
  -5.8603961e+00  -1.6129032e-01
  -5.8278754e+00  -1.5322581e-01
  -5.7958145e+00  -1.4516129e-01
  -5.7642091e+00  -1.3709677e-01
  -5.7490773e+00  -1.3321005e-01
  -5.7336455e+00  -1.2903226e-01
  -5.7040698e+00  -1.2096774e-01
  -5.6749195e+00  -1.1290323e-01
  -5.6461902e+00  -1.0483871e-01
  -5.6340958e+00  -1.0142348e-01
  -5.6182975e+00  -9.6774194e-02
  -5.5911194e+00  -8.8709677e-02
  -5.5643376e+00  -8.0645161e-02
  -5.5379477e+00  -7.2580645e-02
  -5.5191143e+00  -6.6763961e-02
  -5.5120555e+00  -6.4516129e-02
  -5.4868304e+00  -5.6451613e-02
  -5.4619773e+00  -4.8387097e-02
  -5.4374917e+00  -4.0322581e-02
  -5.4133690e+00  -3.2258065e-02
  -5.4041327e+00  -2.9152531e-02
  -5.3896792e+00  -2.4193548e-02
  -5.3663886e+00  -1.6129032e-02
  -5.3434452e+00  -8.0645161e-03
  -5.3208447e+00   0.0000000e+00
   2.9545455e+00   1.0900000e+02
  -1.8080112e+00   0.0000000e+00
  -1.7854107e+00  -8.0645161e-03
  -1.7624674e+00  -1.6129032e-02
  -1.7391767e+00  -2.4193548e-02
  -1.7247232e+00  -2.9152531e-02
  -1.7154869e+00  -3.2258065e-02
  -1.6913642e+00  -4.0322581e-02
  -1.6668786e+00  -4.8387097e-02
  -1.6420255e+00  -5.6451613e-02
  -1.6168004e+00  -6.4516129e-02
  -1.6097417e+00  -6.6763961e-02
  -1.5909082e+00  -7.2580645e-02
  -1.5645183e+00  -8.0645161e-02
  -1.5377366e+00  -8.8709677e-02
  -1.5105584e+00  -9.6774194e-02
  -1.4947601e+00  -1.0142348e-01
  -1.4826657e+00  -1.0483871e-01
  -1.4539364e+00  -1.1290323e-01
  -1.4247861e+00  -1.2096774e-01
  -1.3952104e+00  -1.2903226e-01
  -1.3797786e+00  -1.3321005e-01
  -1.3646468e+00  -1.3709677e-01
  -1.3330414e+00  -1.4516129e-01
  -1.3009806e+00  -1.5322581e-01
  -1.2684598e+00  -1.6129032e-01
  -1.2647970e+00  -1.6219782e-01
  -1.2339787e+00  -1.6935484e-01
  -1.1988184e+00  -1.7741935e-01
  -1.1631614e+00  -1.8548387e-01
  -1.1498155e+00  -1.8848860e-01
  -1.1255145e+00  -1.9354839e-01
  -1.0864585e+00  -2.0161290e-01
  -1.0468607e+00  -2.0967742e-01
  -1.0348339e+00  -2.1211875e-01
  -1.0044195e+00  -2.1774194e-01
  -9.6040117e-01  -2.2580645e-01
  -9.1985238e-01  -2.3314561e-01
  -9.1537281e-01  -2.3387097e-01
  -8.6557449e-01  -2.4193548e-01
  -8.1511022e-01  -2.5000000e-01
  -8.0487083e-01  -2.5163407e-01
  -7.5884181e-01  -2.5806452e-01
  -7.0053131e-01  -2.6612903e-01
  -6.8988928e-01  -2.6759956e-01
  -6.3384989e-01  -2.7419355e-01
  -5.7490773e-01  -2.8107405e-01
  -5.6254458e-01  -2.8225806e-01
  -4.7832428e-01  -2.9032258e-01
  -4.5992619e-01  -2.9208238e-01
  -3.7511407e-01  -2.9838710e-01
  -3.4494464e-01  -3.0063281e-01
  -2.3503733e-01  -3.0645161e-01
  -2.2996309e-01  -3.0672184e-01
  -1.1498155e-01  -3.1039500e-01
   0.0000000e+00  -3.1161281e-01
   1.1498155e-01  -3.1039500e-01
   2.2996309e-01  -3.0672184e-01
   2.3503733e-01  -3.0645161e-01
   3.4494464e-01  -3.0063281e-01
   3.7511407e-01  -2.9838710e-01
   4.5992619e-01  -2.9208238e-01
   4.7832428e-01  -2.9032258e-01
   5.6254458e-01  -2.8225806e-01
   5.7490773e-01  -2.8107405e-01
   6.3384989e-01  -2.7419355e-01
   6.8988928e-01  -2.6759956e-01
   7.0053131e-01  -2.6612903e-01
   7.5884181e-01  -2.5806452e-01
   8.0487083e-01  -2.5163407e-01
   8.1511022e-01  -2.5000000e-01
   8.6557449e-01  -2.4193548e-01
   9.1537281e-01  -2.3387097e-01
   9.1985238e-01  -2.3314561e-01
   9.6040117e-01  -2.2580645e-01
   1.0044195e+00  -2.1774194e-01
   1.0348339e+00  -2.1211875e-01
   1.0468607e+00  -2.0967742e-01
   1.0864585e+00  -2.0161290e-01
   1.1255145e+00  -1.9354839e-01
   1.1498155e+00  -1.8848860e-01
   1.1631614e+00  -1.8548387e-01
   1.1988184e+00  -1.7741935e-01
   1.2339787e+00  -1.6935484e-01
   1.2647970e+00  -1.6219782e-01
   1.2684598e+00  -1.6129032e-01
   1.3009806e+00  -1.5322581e-01
   1.3330414e+00  -1.4516129e-01
   1.3646468e+00  -1.3709677e-01
   1.3797786e+00  -1.3321005e-01
   1.3952104e+00  -1.2903226e-01
   1.4247861e+00  -1.2096774e-01
   1.4539364e+00  -1.1290323e-01
   1.4826657e+00  -1.0483871e-01
   1.4947601e+00  -1.0142348e-01
   1.5105584e+00  -9.6774194e-02
   1.5377366e+00  -8.8709677e-02
   1.5645183e+00  -8.0645161e-02
   1.5909082e+00  -7.2580645e-02
   1.6097417e+00  -6.6763961e-02
   1.6168004e+00  -6.4516129e-02
   1.6420255e+00  -5.6451613e-02
   1.6668786e+00  -4.8387097e-02
   1.6913642e+00  -4.0322581e-02
   1.7154869e+00  -3.2258065e-02
   1.7247232e+00  -2.9152531e-02
   1.7391767e+00  -2.4193548e-02
   1.7624674e+00  -1.6129032e-02
   1.7854107e+00  -8.0645161e-03
   1.8080112e+00   0.0000000e+00
   2.9545455e+00   5.5000000e+01
   5.3208447e+00   0.0000000e+00
   5.3434452e+00  -8.0645161e-03
   5.3663886e+00  -1.6129032e-02
   5.3896792e+00  -2.4193548e-02
   5.4041327e+00  -2.9152531e-02
   5.4133690e+00  -3.2258065e-02
   5.4374917e+00  -4.0322581e-02
   5.4619773e+00  -4.8387097e-02
   5.4868304e+00  -5.6451613e-02
   5.5120555e+00  -6.4516129e-02
   5.5191143e+00  -6.6763961e-02
   5.5379477e+00  -7.2580645e-02
   5.5643376e+00  -8.0645161e-02
   5.5911194e+00  -8.8709677e-02
   5.6182975e+00  -9.6774194e-02
   5.6340958e+00  -1.0142348e-01
   5.6461902e+00  -1.0483871e-01
   5.6749195e+00  -1.1290323e-01
   5.7040698e+00  -1.2096774e-01
   5.7336455e+00  -1.2903226e-01
   5.7490773e+00  -1.3321005e-01
   5.7642091e+00  -1.3709677e-01
   5.7958145e+00  -1.4516129e-01
   5.8278754e+00  -1.5322581e-01
   5.8603961e+00  -1.6129032e-01
   5.8640589e+00  -1.6219782e-01
   5.8948772e+00  -1.6935484e-01
   5.9300376e+00  -1.7741935e-01
   5.9656945e+00  -1.8548387e-01
   5.9790404e+00  -1.8848860e-01
   6.0033415e+00  -1.9354839e-01
   6.0423974e+00  -2.0161290e-01
   6.0819953e+00  -2.0967742e-01
   6.0940220e+00  -2.1211875e-01
   6.1244364e+00  -2.1774194e-01
   6.1684547e+00  -2.2580645e-01
   6.2090035e+00  -2.3314561e-01
   6.2134831e+00  -2.3387097e-01
   6.2632814e+00  -2.4193548e-01
   6.3137457e+00  -2.5000000e-01
   6.3239851e+00  -2.5163407e-01
   6.3700141e+00  -2.5806452e-01
   6.4283246e+00  -2.6612903e-01
   6.4389666e+00  -2.6759956e-01
   6.4950060e+00  -2.7419355e-01
   6.5539482e+00  -2.8107405e-01
   6.5663113e+00  -2.8225806e-01
   6.6505316e+00  -2.9032258e-01
   6.6689297e+00  -2.9208238e-01
   6.7537418e+00  -2.9838710e-01
   6.7839113e+00  -3.0063281e-01
   6.8938186e+00  -3.0645161e-01
   6.8988928e+00  -3.0672184e-01
   7.0138744e+00  -3.1039500e-01
   7.1288559e+00  -3.1161281e-01
   3.3636364e+00   4.3000000e+01
  -7.1288559e+00  -2.3208382e-01
  -7.0138744e+00  -2.3089098e-01
  -6.8988928e+00  -2.2729313e-01
  -6.8704557e+00  -2.2580645e-01
  -6.7839113e+00  -2.2130524e-01
  -6.7351954e+00  -2.1774194e-01
  -6.6689297e+00  -2.1289806e-01
  -6.6346965e+00  -2.0967742e-01
  -6.5539482e+00  -2.0205081e-01
  -6.5501451e+00  -2.0161290e-01
  -6.4800862e+00  -1.9354839e-01
  -6.4389666e+00  -1.8877806e-01
  -6.4147917e+00  -1.8548387e-01
  -6.3559094e+00  -1.7741935e-01
  -6.3239851e+00  -1.7301512e-01
  -6.3007631e+00  -1.6935484e-01
  -6.2499006e+00  -1.6129032e-01
  -6.2090035e+00  -1.5473157e-01
  -6.2006047e+00  -1.5322581e-01
  -6.1557145e+00  -1.4516129e-01
  -6.1114621e+00  -1.3709677e-01
  -6.0940220e+00  -1.3390151e-01
  -6.0698190e+00  -1.2903226e-01
  -6.0300712e+00  -1.2096774e-01
  -5.9908952e+00  -1.1290323e-01
  -5.9790404e+00  -1.1045286e-01
  -5.9539245e+00  -1.0483871e-01
  -5.9182056e+00  -9.6774194e-02
  -5.8830059e+00  -8.8709677e-02
  -5.8640589e+00  -8.4334617e-02
  -5.8490838e+00  -8.0645161e-02
  -5.8165643e+00  -7.2580645e-02
  -5.7845219e+00  -6.4516129e-02
  -5.7529509e+00  -5.6451613e-02
  -5.7490773e+00  -5.5460507e-02
  -5.7228497e+00  -4.8387097e-02
  -5.6933343e+00  -4.0322581e-02
  -5.6642564e+00  -3.2258065e-02
  -5.6356103e+00  -2.4193548e-02
  -5.6340958e+00  -2.3766878e-02
  -5.6080828e+00  -1.6129032e-02
  -5.5810044e+00  -8.0645161e-03
  -5.5543306e+00   0.0000000e+00
   3.3636364e+00   8.5000000e+01
  -1.5745253e+00   0.0000000e+00
  -1.5478515e+00  -8.0645161e-03
  -1.5207731e+00  -1.6129032e-02
  -1.4947601e+00  -2.3766878e-02
  -1.4932456e+00  -2.4193548e-02
  -1.4645995e+00  -3.2258065e-02
  -1.4355216e+00  -4.0322581e-02
  -1.4060062e+00  -4.8387097e-02
  -1.3797786e+00  -5.5460507e-02
  -1.3759050e+00  -5.6451613e-02
  -1.3443340e+00  -6.4516129e-02
  -1.3122916e+00  -7.2580645e-02
  -1.2797721e+00  -8.0645161e-02
  -1.2647970e+00  -8.4334617e-02
  -1.2458500e+00  -8.8709677e-02
  -1.2106504e+00  -9.6774194e-02
  -1.1749314e+00  -1.0483871e-01
  -1.1498155e+00  -1.1045286e-01
  -1.1379607e+00  -1.1290323e-01
  -1.0987847e+00  -1.2096774e-01
  -1.0590369e+00  -1.2903226e-01
  -1.0348339e+00  -1.3390151e-01
  -1.0173938e+00  -1.3709677e-01
  -9.7314139e-01  -1.4516129e-01
  -9.2825120e-01  -1.5322581e-01
  -9.1985238e-01  -1.5473157e-01
  -8.7895532e-01  -1.6129032e-01
  -8.2809282e-01  -1.6935484e-01
  -8.0487083e-01  -1.7301512e-01
  -7.7294654e-01  -1.7741935e-01
  -7.1406421e-01  -1.8548387e-01
  -6.8988928e-01  -1.8877806e-01
  -6.4876968e-01  -1.9354839e-01
  -5.7871077e-01  -2.0161290e-01
  -5.7490773e-01  -2.0205081e-01
  -4.9415943e-01  -2.0967742e-01
  -4.5992619e-01  -2.1289806e-01
  -3.9366048e-01  -2.1774194e-01
  -3.4494464e-01  -2.2130524e-01
  -2.5840024e-01  -2.2580645e-01
  -2.2996309e-01  -2.2729313e-01
  -1.1498155e-01  -2.3089098e-01
   0.0000000e+00  -2.3208382e-01
   1.1498155e-01  -2.3089098e-01
   2.2996309e-01  -2.2729313e-01
   2.5840024e-01  -2.2580645e-01
   3.4494464e-01  -2.2130524e-01
   3.9366048e-01  -2.1774194e-01
   4.5992619e-01  -2.1289806e-01
   4.9415943e-01  -2.0967742e-01
   5.7490773e-01  -2.0205081e-01
   5.7871077e-01  -2.0161290e-01
   6.4876968e-01  -1.9354839e-01
   6.8988928e-01  -1.8877806e-01
   7.1406421e-01  -1.8548387e-01
   7.7294654e-01  -1.7741935e-01
   8.0487083e-01  -1.7301512e-01
   8.2809282e-01  -1.6935484e-01
   8.7895532e-01  -1.6129032e-01
   9.1985238e-01  -1.5473157e-01
   9.2825120e-01  -1.5322581e-01
   9.7314139e-01  -1.4516129e-01
   1.0173938e+00  -1.3709677e-01
   1.0348339e+00  -1.3390151e-01
   1.0590369e+00  -1.2903226e-01
   1.0987847e+00  -1.2096774e-01
   1.1379607e+00  -1.1290323e-01
   1.1498155e+00  -1.1045286e-01
   1.1749314e+00  -1.0483871e-01
   1.2106504e+00  -9.6774194e-02
   1.2458500e+00  -8.8709677e-02
   1.2647970e+00  -8.4334617e-02
   1.2797721e+00  -8.0645161e-02
   1.3122916e+00  -7.2580645e-02
   1.3443340e+00  -6.4516129e-02
   1.3759050e+00  -5.6451613e-02
   1.3797786e+00  -5.5460507e-02
   1.4060062e+00  -4.8387097e-02
   1.4355216e+00  -4.0322581e-02
   1.4645995e+00  -3.2258065e-02
   1.4932456e+00  -2.4193548e-02
   1.4947601e+00  -2.3766878e-02
   1.5207731e+00  -1.6129032e-02
   1.5478515e+00  -8.0645161e-03
   1.5745253e+00   0.0000000e+00
   3.3636364e+00   4.3000000e+01
   5.5543306e+00   0.0000000e+00
   5.5810044e+00  -8.0645161e-03
   5.6080828e+00  -1.6129032e-02
   5.6340958e+00  -2.3766878e-02
   5.6356103e+00  -2.4193548e-02
   5.6642564e+00  -3.2258065e-02
   5.6933343e+00  -4.0322581e-02
   5.7228497e+00  -4.8387097e-02
   5.7490773e+00  -5.5460507e-02
   5.7529509e+00  -5.6451613e-02
   5.7845219e+00  -6.4516129e-02
   5.8165643e+00  -7.2580645e-02
   5.8490838e+00  -8.0645161e-02
   5.8640589e+00  -8.4334617e-02
   5.8830059e+00  -8.8709677e-02
   5.9182056e+00  -9.6774194e-02
   5.9539245e+00  -1.0483871e-01
   5.9790404e+00  -1.1045286e-01
   5.9908952e+00  -1.1290323e-01
   6.0300712e+00  -1.2096774e-01
   6.0698190e+00  -1.2903226e-01
   6.0940220e+00  -1.3390151e-01
   6.1114621e+00  -1.3709677e-01
   6.1557145e+00  -1.4516129e-01
   6.2006047e+00  -1.5322581e-01
   6.2090035e+00  -1.5473157e-01
   6.2499006e+00  -1.6129032e-01
   6.3007631e+00  -1.6935484e-01
   6.3239851e+00  -1.7301512e-01
   6.3559094e+00  -1.7741935e-01
   6.4147917e+00  -1.8548387e-01
   6.4389666e+00  -1.8877806e-01
   6.4800862e+00  -1.9354839e-01
   6.5501451e+00  -2.0161290e-01
   6.5539482e+00  -2.0205081e-01
   6.6346965e+00  -2.0967742e-01
   6.6689297e+00  -2.1289806e-01
   6.7351954e+00  -2.1774194e-01
   6.7839113e+00  -2.2130524e-01
   6.8704557e+00  -2.2580645e-01
   6.8988928e+00  -2.2729313e-01
   7.0138744e+00  -2.3089098e-01
   7.1288559e+00  -2.3208382e-01
   3.7727273e+00   3.3000000e+01
  -7.1288559e+00  -1.6358126e-01
  -7.0138744e+00  -1.6239010e-01
  -6.9785158e+00  -1.6129032e-01
  -6.8988928e+00  -1.5883635e-01
  -6.7905499e+00  -1.5322581e-01
  -6.7839113e+00  -1.5288364e-01
  -6.6773911e+00  -1.4516129e-01
  -6.6689297e+00  -1.4454798e-01
  -6.5890670e+00  -1.3709677e-01
  -6.5539482e+00  -1.3380585e-01
  -6.5121686e+00  -1.2903226e-01
  -6.4421682e+00  -1.2096774e-01
  -6.4389666e+00  -1.2059884e-01
  -6.3821112e+00  -1.1290323e-01
  -6.3239851e+00  -1.0492718e-01
  -6.3234209e+00  -1.0483871e-01
  -6.2719715e+00  -9.6774194e-02
  -6.2212702e+00  -8.8709677e-02
  -6.2090035e+00  -8.6752075e-02
  -6.1747756e+00  -8.0645161e-02
  -6.1300731e+00  -7.2580645e-02
  -6.0940220e+00  -6.5998173e-02
  -6.0866305e+00  -6.4516129e-02
  -6.0465104e+00  -5.6451613e-02
  -6.0069822e+00  -4.8387097e-02
  -5.9790404e+00  -4.2625615e-02
  -5.9687126e+00  -4.0322581e-02
  -5.9326973e+00  -3.2258065e-02
  -5.8972168e+00  -2.4193548e-02
  -5.8640589e+00  -1.6549036e-02
  -5.8623515e+00  -1.6129032e-02
  -5.8295918e+00  -8.0645161e-03
  -5.7973215e+00   0.0000000e+00
   3.7727273e+00   6.5000000e+01
  -1.3315344e+00   0.0000000e+00
  -1.2992641e+00  -8.0645161e-03
  -1.2665044e+00  -1.6129032e-02
  -1.2647970e+00  -1.6549036e-02
  -1.2316391e+00  -2.4193548e-02
  -1.1961587e+00  -3.2258065e-02
  -1.1601433e+00  -4.0322581e-02
  -1.1498155e+00  -4.2625615e-02
  -1.1218737e+00  -4.8387097e-02
  -1.0823455e+00  -5.6451613e-02
  -1.0422255e+00  -6.4516129e-02
  -1.0348339e+00  -6.5998173e-02
  -9.9878283e-01  -7.2580645e-02
  -9.5408029e-01  -8.0645161e-02
  -9.1985238e-01  -8.6752075e-02
  -9.0758573e-01  -8.8709677e-02
  -8.5688442e-01  -9.6774194e-02
  -8.0543506e-01  -1.0483871e-01
  -8.0487083e-01  -1.0492718e-01
  -7.4674468e-01  -1.1290323e-01
  -6.8988928e-01  -1.2059884e-01
  -6.8668769e-01  -1.2096774e-01
  -6.1668727e-01  -1.2903226e-01
  -5.7490773e-01  -1.3380585e-01
  -5.3978896e-01  -1.3709677e-01
  -4.5992619e-01  -1.4454798e-01
  -4.5146483e-01  -1.4516129e-01
  -3.4494464e-01  -1.5288364e-01
  -3.3830604e-01  -1.5322581e-01
  -2.2996309e-01  -1.5883635e-01
  -1.5034012e-01  -1.6129032e-01
  -1.1498155e-01  -1.6239010e-01
   0.0000000e+00  -1.6358126e-01
   1.1498155e-01  -1.6239010e-01
   1.5034012e-01  -1.6129032e-01
   2.2996309e-01  -1.5883635e-01
   3.3830604e-01  -1.5322581e-01
   3.4494464e-01  -1.5288364e-01
   4.5146483e-01  -1.4516129e-01
   4.5992619e-01  -1.4454798e-01
   5.3978896e-01  -1.3709677e-01
   5.7490773e-01  -1.3380585e-01
   6.1668727e-01  -1.2903226e-01
   6.8668769e-01  -1.2096774e-01
   6.8988928e-01  -1.2059884e-01
   7.4674468e-01  -1.1290323e-01
   8.0487083e-01  -1.0492718e-01
   8.0543506e-01  -1.0483871e-01
   8.5688442e-01  -9.6774194e-02
   9.0758573e-01  -8.8709677e-02
   9.1985238e-01  -8.6752075e-02
   9.5408029e-01  -8.0645161e-02
   9.9878283e-01  -7.2580645e-02
   1.0348339e+00  -6.5998173e-02
   1.0422255e+00  -6.4516129e-02
   1.0823455e+00  -5.6451613e-02
   1.1218737e+00  -4.8387097e-02
   1.1498155e+00  -4.2625615e-02
   1.1601433e+00  -4.0322581e-02
   1.1961587e+00  -3.2258065e-02
   1.2316391e+00  -2.4193548e-02
   1.2647970e+00  -1.6549036e-02
   1.2665044e+00  -1.6129032e-02
   1.2992641e+00  -8.0645161e-03
   1.3315344e+00   0.0000000e+00
   3.7727273e+00   3.3000000e+01
   5.7973215e+00   0.0000000e+00
   5.8295918e+00  -8.0645161e-03
   5.8623515e+00  -1.6129032e-02
   5.8640589e+00  -1.6549036e-02
   5.8972168e+00  -2.4193548e-02
   5.9326973e+00  -3.2258065e-02
   5.9687126e+00  -4.0322581e-02
   5.9790404e+00  -4.2625615e-02
   6.0069822e+00  -4.8387097e-02
   6.0465104e+00  -5.6451613e-02
   6.0866305e+00  -6.4516129e-02
   6.0940220e+00  -6.5998173e-02
   6.1300731e+00  -7.2580645e-02
   6.1747756e+00  -8.0645161e-02
   6.2090035e+00  -8.6752075e-02
   6.2212702e+00  -8.8709677e-02
   6.2719715e+00  -9.6774194e-02
   6.3234209e+00  -1.0483871e-01
   6.3239851e+00  -1.0492718e-01
   6.3821112e+00  -1.1290323e-01
   6.4389666e+00  -1.2059884e-01
   6.4421682e+00  -1.2096774e-01
   6.5121686e+00  -1.2903226e-01
   6.5539482e+00  -1.3380585e-01
   6.5890670e+00  -1.3709677e-01
   6.6689297e+00  -1.4454798e-01
   6.6773911e+00  -1.4516129e-01
   6.7839113e+00  -1.5288364e-01
   6.7905499e+00  -1.5322581e-01
   6.8988928e+00  -1.5883635e-01
   6.9785158e+00  -1.6129032e-01
   7.0138744e+00  -1.6239010e-01
   7.1288559e+00  -1.6358126e-01
   4.1818182e+00   2.3000000e+01
  -7.1288559e+00  -1.0319358e-01
  -7.0138744e+00  -1.0201733e-01
  -6.8988928e+00  -9.8469548e-02
  -6.8660206e+00  -9.6774194e-02
  -6.7839113e+00  -9.2558091e-02
  -6.7306283e+00  -8.8709677e-02
  -6.6689297e+00  -8.4253035e-02
  -6.6301280e+00  -8.0645161e-02
  -6.5539482e+00  -7.3528886e-02
  -6.5456232e+00  -7.2580645e-02
  -6.4749267e+00  -6.4516129e-02
  -6.4389666e+00  -6.0383177e-02
  -6.4098473e+00  -5.6451613e-02
  -6.3505401e+00  -4.8387097e-02
  -6.3239851e+00  -4.4752093e-02
  -6.2956659e+00  -4.0322581e-02
  -6.2445235e+00  -3.2258065e-02
  -6.2090035e+00  -2.6597928e-02
  -6.1955078e+00  -2.4193548e-02
  -6.1504401e+00  -1.6129032e-02
  -6.1060445e+00  -8.0645161e-03
  -6.0940220e+00  -5.8716489e-03
  -6.0647077e+00   0.0000000e+00
   4.1818182e+00   4.5000000e+01
  -1.0641483e+00   0.0000000e+00
  -1.0348339e+00  -5.8716489e-03
  -1.0228114e+00  -8.0645161e-03
  -9.7841578e-01  -1.6129032e-02
  -9.3334811e-01  -2.4193548e-02
  -9.1985238e-01  -2.6597928e-02
  -8.8433240e-01  -3.2258065e-02
  -8.3319001e-01  -4.0322581e-02
  -8.0487083e-01  -4.4752093e-02
  -7.7831579e-01  -4.8387097e-02
  -7.1900866e-01  -5.6451613e-02
  -6.8988928e-01  -6.0383177e-02
  -6.5392920e-01  -6.4516129e-02
  -5.8323269e-01  -7.2580645e-02
  -5.7490773e-01  -7.3528886e-02
  -4.9872788e-01  -8.0645161e-02
  -4.5992619e-01  -8.4253035e-02
  -3.9822764e-01  -8.8709677e-02
  -3.4494464e-01  -9.2558091e-02
  -2.6283529e-01  -9.6774194e-02
  -2.2996309e-01  -9.8469548e-02
  -1.1498155e-01  -1.0201733e-01
   0.0000000e+00  -1.0319358e-01
   1.1498155e-01  -1.0201733e-01
   2.2996309e-01  -9.8469548e-02
   2.6283529e-01  -9.6774194e-02
   3.4494464e-01  -9.2558091e-02
   3.9822764e-01  -8.8709677e-02
   4.5992619e-01  -8.4253035e-02
   4.9872788e-01  -8.0645161e-02
   5.7490773e-01  -7.3528886e-02
   5.8323269e-01  -7.2580645e-02
   6.5392920e-01  -6.4516129e-02
   6.8988928e-01  -6.0383177e-02
   7.1900866e-01  -5.6451613e-02
   7.7831579e-01  -4.8387097e-02
   8.0487083e-01  -4.4752093e-02
   8.3319001e-01  -4.0322581e-02
   8.8433240e-01  -3.2258065e-02
   9.1985238e-01  -2.6597928e-02
   9.3334811e-01  -2.4193548e-02
   9.7841578e-01  -1.6129032e-02
   1.0228114e+00  -8.0645161e-03
   1.0348339e+00  -5.8716489e-03
   1.0641483e+00   0.0000000e+00
   4.1818182e+00   2.3000000e+01
   6.0647077e+00   0.0000000e+00
   6.0940220e+00  -5.8716489e-03
   6.1060445e+00  -8.0645161e-03
   6.1504401e+00  -1.6129032e-02
   6.1955078e+00  -2.4193548e-02
   6.2090035e+00  -2.6597928e-02
   6.2445235e+00  -3.2258065e-02
   6.2956659e+00  -4.0322581e-02
   6.3239851e+00  -4.4752093e-02
   6.3505401e+00  -4.8387097e-02
   6.4098473e+00  -5.6451613e-02
   6.4389666e+00  -6.0383177e-02
   6.4749267e+00  -6.4516129e-02
   6.5456232e+00  -7.2580645e-02
   6.5539482e+00  -7.3528886e-02
   6.6301280e+00  -8.0645161e-02
   6.6689297e+00  -8.4253035e-02
   6.7306283e+00  -8.8709677e-02
   6.7839113e+00  -9.2558091e-02
   6.8660206e+00  -9.6774194e-02
   6.8988928e+00  -9.8469548e-02
   7.0138744e+00  -1.0201733e-01
   7.1288559e+00  -1.0319358e-01
   4.5909091e+00   1.4000000e+01
  -7.1288559e+00  -4.9083100e-02
  -7.0613591e+00  -4.8387097e-02
  -7.0138744e+00  -4.7903796e-02
  -6.8988928e+00  -4.4378539e-02
  -6.8200951e+00  -4.0322581e-02
  -6.7839113e+00  -3.8467852e-02
  -6.6977872e+00  -3.2258065e-02
  -6.6689297e+00  -3.0176710e-02
  -6.6044883e+00  -2.4193548e-02
  -6.5539482e+00  -1.9478263e-02
  -6.5245079e+00  -1.6129032e-02
  -6.4540565e+00  -8.0645161e-03
  -6.4389666e+00  -6.3316015e-03
  -6.3920343e+00   0.0000000e+00
   4.5909091e+00   2.7000000e+01
  -7.3682164e-01   0.0000000e+00
  -6.8988928e-01  -6.3316015e-03
  -6.7479944e-01  -8.0645161e-03
  -6.0434797e-01  -1.6129032e-02
  -5.7490773e-01  -1.9478263e-02
  -5.2436758e-01  -2.4193548e-02
  -4.5992619e-01  -3.0176710e-02
  -4.3106875e-01  -3.2258065e-02
  -3.4494464e-01  -3.8467852e-02
  -3.0876084e-01  -4.0322581e-02
  -2.2996309e-01  -4.4378539e-02
  -1.1498155e-01  -4.7903796e-02
  -6.7496790e-02  -4.8387097e-02
   0.0000000e+00  -4.9083100e-02
   6.7496790e-02  -4.8387097e-02
   1.1498155e-01  -4.7903796e-02
   2.2996309e-01  -4.4378539e-02
   3.0876084e-01  -4.0322581e-02
   3.4494464e-01  -3.8467852e-02
   4.3106875e-01  -3.2258065e-02
   4.5992619e-01  -3.0176710e-02
   5.2436758e-01  -2.4193548e-02
   5.7490773e-01  -1.9478263e-02
   6.0434797e-01  -1.6129032e-02
   6.7479944e-01  -8.0645161e-03
   6.8988928e-01  -6.3316015e-03
   7.3682164e-01   0.0000000e+00
   4.5909091e+00   1.4000000e+01
   6.3920343e+00   0.0000000e+00
   6.4389666e+00  -6.3316015e-03
   6.4540565e+00  -8.0645161e-03
   6.5245079e+00  -1.6129032e-02
   6.5539482e+00  -1.9478263e-02
   6.6044883e+00  -2.4193548e-02
   6.6689297e+00  -3.0176710e-02
   6.6977872e+00  -3.2258065e-02
   6.7839113e+00  -3.8467852e-02
   6.8200951e+00  -4.0322581e-02
   6.8988928e+00  -4.4378539e-02
   7.0138744e+00  -4.7903796e-02
   7.0613591e+00  -4.8387097e-02
   7.1288559e+00  -4.9083100e-02


==> contours_tori.dat <==
   1.2727273e+00   2.4100000e+02
  -5.0408624e+00  -6.6290664e-01
  -4.9595581e+00  -6.6262382e-01
  -4.8782539e+00  -6.6177243e-01
  -4.8506620e+00  -6.6129032e-01
  -4.7969497e+00  -6.6036857e-01
  -4.7156454e+00  -6.5840088e-01
  -4.6343412e+00  -6.5583653e-01
  -4.5675195e+00  -6.5322581e-01
  -4.5530370e+00  -6.5266407e-01
  -4.4717327e+00  -6.4892019e-01
  -4.4023347e+00  -6.4516129e-01
  -4.3904285e+00  -6.4451640e-01
  -4.3091243e+00  -6.3950479e-01
  -4.2745174e+00  -6.3709677e-01
  -4.2278200e+00  -6.3382409e-01
  -4.1664901e+00  -6.2903226e-01
  -4.1465158e+00  -6.2745453e-01
  -4.0717848e+00  -6.2096774e-01
  -4.0652116e+00  -6.2038882e-01
  -3.9868522e+00  -6.1290323e-01
  -3.9839073e+00  -6.1261678e-01
  -3.9092854e+00  -6.0483871e-01
  -3.9026031e+00  -6.0412707e-01
  -3.8374239e+00  -5.9677419e-01
  -3.8212989e+00  -5.9490961e-01
  -3.7701144e+00  -5.8870968e-01
  -3.7399947e+00  -5.8495870e-01
  -3.7065626e+00  -5.8064516e-01
  -3.6586904e+00  -5.7427739e-01
  -3.6462408e+00  -5.7258065e-01
  -3.5885362e+00  -5.6451613e-01
  -3.5773862e+00  -5.6291858e-01
  -3.5328001e+00  -5.5645161e-01
  -3.4960820e+00  -5.5093565e-01
  -3.4791224e+00  -5.4838710e-01
  -3.4269184e+00  -5.4032258e-01
  -3.4147777e+00  -5.3839973e-01
  -3.3754899e+00  -5.3225806e-01
  -3.3334735e+00  -5.2543899e-01
  -3.3255887e+00  -5.2419355e-01
  -3.2755612e+00  -5.1612903e-01
  -3.2521693e+00  -5.1223498e-01
  -3.2260036e+00  -5.0806452e-01
  -3.1770116e+00  -5.0000000e-01
  -3.1708650e+00  -4.9896893e-01
  -3.1262359e+00  -4.9193548e-01
  -3.0895608e+00  -4.8595090e-01
  -3.0756880e+00  -4.8387097e-01
  -3.0230693e+00  -4.7580645e-01
  -3.0082566e+00  -4.7348303e-01
  -2.9672648e+00  -4.6774194e-01
  -2.9269523e+00  -4.6194061e-01
  -2.9086630e+00  -4.5967742e-01
  -2.8456481e+00  -4.5171224e-01
  -2.8446828e+00  -4.5161290e-01
  -2.7673181e+00  -4.4354839e-01
  -2.7643439e+00  -4.4323403e-01
  -2.6830396e+00  -4.3687013e-01
  -2.6545861e+00  -4.3548387e-01
  -2.6017354e+00  -4.3291816e-01
  -2.5204312e+00  -4.3157803e-01
  -2.4391269e+00  -4.3291816e-01
  -2.3862762e+00  -4.3548387e-01
  -2.3578227e+00  -4.3687013e-01
  -2.2765185e+00  -4.4323403e-01
  -2.2735443e+00  -4.4354839e-01
  -2.1961795e+00  -4.5161290e-01
  -2.1952143e+00  -4.5171224e-01
  -2.1321994e+00  -4.5967742e-01
  -2.1139100e+00  -4.6194061e-01
  -2.0735976e+00  -4.6774194e-01
  -2.0326058e+00  -4.7348303e-01
  -2.0177931e+00  -4.7580645e-01
  -1.9651743e+00  -4.8387097e-01
  -1.9513016e+00  -4.8595090e-01
  -1.9146264e+00  -4.9193548e-01
  -1.8699973e+00  -4.9896893e-01
  -1.8638507e+00  -5.0000000e-01
  -1.8148588e+00  -5.0806452e-01
  -1.7886931e+00  -5.1223498e-01
  -1.7653011e+00  -5.1612903e-01
  -1.7152736e+00  -5.2419355e-01
  -1.7073889e+00  -5.2543899e-01
  -1.6653725e+00  -5.3225806e-01
  -1.6260846e+00  -5.3839973e-01
  -1.6139439e+00  -5.4032258e-01
  -1.5617399e+00  -5.4838710e-01
  -1.5447804e+00  -5.5093565e-01
  -1.5080623e+00  -5.5645161e-01
  -1.4634762e+00  -5.6291858e-01
  -1.4523262e+00  -5.6451613e-01
  -1.3946215e+00  -5.7258065e-01
  -1.3821719e+00  -5.7427739e-01
  -1.3342998e+00  -5.8064516e-01
  -1.3008677e+00  -5.8495870e-01
  -1.2707479e+00  -5.8870968e-01
  -1.2195635e+00  -5.9490961e-01
  -1.2034384e+00  -5.9677419e-01
  -1.1382592e+00  -6.0412707e-01
  -1.1315770e+00  -6.0483871e-01
  -1.0569550e+00  -6.1261678e-01
  -1.0540102e+00  -6.1290323e-01
  -9.7565078e-01  -6.2038882e-01
  -9.6907759e-01  -6.2096774e-01
  -8.9434655e-01  -6.2745453e-01
  -8.7437227e-01  -6.2903226e-01
  -8.1304232e-01  -6.3382409e-01
  -7.6634498e-01  -6.3709677e-01
  -7.3173808e-01  -6.3950479e-01
  -6.5043385e-01  -6.4451640e-01
  -6.3852767e-01  -6.4516129e-01
  -5.6912962e-01  -6.4892019e-01
  -4.8782539e-01  -6.5266407e-01
  -4.7334284e-01  -6.5322581e-01
  -4.0652116e-01  -6.5583653e-01
  -3.2521693e-01  -6.5840088e-01
  -2.4391269e-01  -6.6036857e-01
  -1.9020040e-01  -6.6129032e-01
  -1.6260846e-01  -6.6177243e-01
  -8.1304232e-02  -6.6262382e-01
   0.0000000e+00  -6.6290664e-01
   8.1304232e-02  -6.6262382e-01
   1.6260846e-01  -6.6177243e-01
   1.9020040e-01  -6.6129032e-01
   2.4391269e-01  -6.6036857e-01
   3.2521693e-01  -6.5840088e-01
   4.0652116e-01  -6.5583653e-01
   4.7334284e-01  -6.5322581e-01
   4.8782539e-01  -6.5266407e-01
   5.6912962e-01  -6.4892019e-01
   6.3852767e-01  -6.4516129e-01
   6.5043385e-01  -6.4451640e-01
   7.3173808e-01  -6.3950479e-01
   7.6634498e-01  -6.3709677e-01
   8.1304232e-01  -6.3382409e-01
   8.7437227e-01  -6.2903226e-01
   8.9434655e-01  -6.2745453e-01
   9.6907759e-01  -6.2096774e-01
   9.7565078e-01  -6.2038882e-01
   1.0540102e+00  -6.1290323e-01
   1.0569550e+00  -6.1261678e-01
   1.1315770e+00  -6.0483871e-01
   1.1382592e+00  -6.0412707e-01
   1.2034384e+00  -5.9677419e-01
   1.2195635e+00  -5.9490961e-01
   1.2707479e+00  -5.8870968e-01
   1.3008677e+00  -5.8495870e-01
   1.3342998e+00  -5.8064516e-01
   1.3821719e+00  -5.7427739e-01
   1.3946215e+00  -5.7258065e-01
   1.4523262e+00  -5.6451613e-01
   1.4634762e+00  -5.6291858e-01
   1.5080623e+00  -5.5645161e-01
   1.5447804e+00  -5.5093565e-01
   1.5617399e+00  -5.4838710e-01
   1.6139439e+00  -5.4032258e-01
   1.6260846e+00  -5.3839973e-01
   1.6653725e+00  -5.3225806e-01
   1.7073889e+00  -5.2543899e-01
   1.7152736e+00  -5.2419355e-01
   1.7653011e+00  -5.1612903e-01
   1.7886931e+00  -5.1223498e-01
   1.8148588e+00  -5.0806452e-01
   1.8638507e+00  -5.0000000e-01
   1.8699973e+00  -4.9896893e-01
   1.9146264e+00  -4.9193548e-01
   1.9513016e+00  -4.8595090e-01
   1.9651743e+00  -4.8387097e-01
   2.0177931e+00  -4.7580645e-01
   2.0326058e+00  -4.7348303e-01
   2.0735976e+00  -4.6774194e-01
   2.1139100e+00  -4.6194061e-01
   2.1321994e+00  -4.5967742e-01
   2.1952143e+00  -4.5171224e-01
   2.1961795e+00  -4.5161290e-01
   2.2735443e+00  -4.4354839e-01
   2.2765185e+00  -4.4323403e-01
   2.3578227e+00  -4.3687013e-01
   2.3862762e+00  -4.3548387e-01
   2.4391269e+00  -4.3291816e-01
   2.5204312e+00  -4.3157803e-01
   2.6017354e+00  -4.3291816e-01
   2.6545861e+00  -4.3548387e-01
   2.6830396e+00  -4.3687013e-01
   2.7643439e+00  -4.4323403e-01
   2.7673181e+00  -4.4354839e-01
   2.8446828e+00  -4.5161290e-01
   2.8456481e+00  -4.5171224e-01
   2.9086630e+00  -4.5967742e-01
   2.9269523e+00  -4.6194061e-01
   2.9672648e+00  -4.6774194e-01
   3.0082566e+00  -4.7348303e-01
   3.0230693e+00  -4.7580645e-01
   3.0756880e+00  -4.8387097e-01
   3.0895608e+00  -4.8595090e-01
   3.1262359e+00  -4.9193548e-01
   3.1708650e+00  -4.9896893e-01
   3.1770116e+00  -5.0000000e-01
   3.2260036e+00  -5.0806452e-01
   3.2521693e+00  -5.1223498e-01
   3.2755612e+00  -5.1612903e-01
   3.3255887e+00  -5.2419355e-01
   3.3334735e+00  -5.2543899e-01
   3.3754899e+00  -5.3225806e-01
   3.4147777e+00  -5.3839973e-01
   3.4269184e+00  -5.4032258e-01
   3.4791224e+00  -5.4838710e-01
   3.4960820e+00  -5.5093565e-01
   3.5328001e+00  -5.5645161e-01
   3.5773862e+00  -5.6291858e-01
   3.5885362e+00  -5.6451613e-01
   3.6462408e+00  -5.7258065e-01
   3.6586904e+00  -5.7427739e-01
   3.7065626e+00  -5.8064516e-01
   3.7399947e+00  -5.8495870e-01
   3.7701144e+00  -5.8870968e-01
   3.8212989e+00  -5.9490961e-01
   3.8374239e+00  -5.9677419e-01
   3.9026031e+00  -6.0412707e-01
   3.9092854e+00  -6.0483871e-01
   3.9839073e+00  -6.1261678e-01
   3.9868522e+00  -6.1290323e-01
   4.0652116e+00  -6.2038882e-01
   4.0717848e+00  -6.2096774e-01
   4.1465158e+00  -6.2745453e-01
   4.1664901e+00  -6.2903226e-01
   4.2278200e+00  -6.3382409e-01
   4.2745174e+00  -6.3709677e-01
   4.3091243e+00  -6.3950479e-01
   4.3904285e+00  -6.4451640e-01
   4.4023347e+00  -6.4516129e-01
   4.4717327e+00  -6.4892019e-01
   4.5530370e+00  -6.5266407e-01
   4.5675195e+00  -6.5322581e-01
   4.6343412e+00  -6.5583653e-01
   4.7156454e+00  -6.5840088e-01
   4.7969497e+00  -6.6036857e-01
   4.8506620e+00  -6.6129032e-01
   4.8782539e+00  -6.6177243e-01
   4.9595581e+00  -6.6262382e-01
   5.0408624e+00  -6.6290664e-01
   1.5454545e+00   2.7700000e+02
  -5.0408624e+00  -5.2980246e-01
  -4.9595581e+00  -5.2942280e-01
  -4.8782539e+00  -5.2827992e-01
  -4.7969497e+00  -5.2636208e-01
  -4.7317951e+00  -5.2419355e-01
  -4.7156454e+00  -5.2366073e-01
  -4.6343412e+00  -5.2019828e-01
  -4.5573857e+00  -5.1612903e-01
  -4.5530370e+00  -5.1589947e-01
  -4.4717327e+00  -5.1081623e-01
  -4.4339395e+00  -5.0806452e-01
  -4.3904285e+00  -5.0487961e-01
  -4.3319534e+00  -5.0000000e-01
  -4.3091243e+00  -4.9807794e-01
  -4.2439390e+00  -4.9193548e-01
  -4.2278200e+00  -4.9039757e-01
  -4.1657288e+00  -4.8387097e-01
  -4.1465158e+00  -4.8181900e-01
  -4.0946988e+00  -4.7580645e-01
  -4.0652116e+00  -4.7231805e-01
  -4.0291552e+00  -4.6774194e-01
  -3.9839073e+00  -4.6186748e-01
  -3.9679977e+00  -4.5967742e-01
  -3.9106506e+00  -4.5161290e-01
  -3.9026031e+00  -4.5046136e-01
  -3.8565110e+00  -4.4354839e-01
  -3.8212989e+00  -4.3811123e-01
  -3.8048889e+00  -4.3548387e-01
  -3.7556159e+00  -4.2741935e-01
  -3.7399947e+00  -4.2480556e-01
  -3.7082290e+00  -4.1935484e-01
  -3.6627091e+00  -4.1129032e-01
  -3.6586904e+00  -4.1056804e-01
  -3.6184113e+00  -4.0322581e-01
  -3.5773862e+00  -3.9546567e-01
  -3.5757819e+00  -3.9516129e-01
  -3.5337859e+00  -3.8709677e-01
  -3.4960820e+00  -3.7957736e-01
  -3.4933243e+00  -3.7903226e-01
  -3.4530315e+00  -3.7096774e-01
  -3.4147777e+00  -3.6301181e-01
  -3.4142442e+00  -3.6290323e-01
  -3.3750346e+00  -3.5483871e-01
  -3.3372796e+00  -3.4677419e-01
  -3.3334735e+00  -3.4595062e-01
  -3.2987828e+00  -3.3870968e-01
  -3.2614416e+00  -3.3064516e-01
  -3.2521693e+00  -3.2860915e-01
  -3.2232535e+00  -3.2258065e-01
  -3.1856871e+00  -3.1451613e-01
  -3.1708650e+00  -3.1126969e-01
  -3.1472657e+00  -3.0645161e-01
  -3.1087256e+00  -2.9838710e-01
  -3.0895608e+00  -2.9428642e-01
  -3.0692390e+00  -2.9032258e-01
  -3.0287658e+00  -2.8225806e-01
  -3.0082566e+00  -2.7808056e-01
  -2.9867253e+00  -2.7419355e-01
  -2.9429634e+00  -2.6612903e-01
  -2.9269523e+00  -2.6312530e-01
  -2.8953466e+00  -2.5806452e-01
  -2.8461625e+00  -2.5000000e-01
  -2.8456481e+00  -2.4991494e-01
  -2.7859403e+00  -2.4193548e-01
  -2.7643439e+00  -2.3900052e-01
  -2.7132977e+00  -2.3387097e-01
  -2.6830396e+00  -2.3080500e-01
  -2.6033260e+00  -2.2580645e-01
  -2.6017354e+00  -2.2570681e-01
  -2.5204312e+00  -2.2399410e-01
  -2.4391269e+00  -2.2570681e-01
  -2.4375363e+00  -2.2580645e-01
  -2.3578227e+00  -2.3080500e-01
  -2.3275647e+00  -2.3387097e-01
  -2.2765185e+00  -2.3900052e-01
  -2.2549220e+00  -2.4193548e-01
  -2.1952143e+00  -2.4991494e-01
  -2.1946999e+00  -2.5000000e-01
  -2.1455157e+00  -2.5806452e-01
  -2.1139100e+00  -2.6312530e-01
  -2.0978990e+00  -2.6612903e-01
  -2.0541370e+00  -2.7419355e-01
  -2.0326058e+00  -2.7808056e-01
  -2.0120966e+00  -2.8225806e-01
  -1.9716234e+00  -2.9032258e-01
  -1.9513016e+00  -2.9428642e-01
  -1.9321367e+00  -2.9838710e-01
  -1.8935967e+00  -3.0645161e-01
  -1.8699973e+00  -3.1126969e-01
  -1.8551753e+00  -3.1451613e-01
  -1.8176089e+00  -3.2258065e-01
  -1.7886931e+00  -3.2860915e-01
  -1.7794208e+00  -3.3064516e-01
  -1.7420795e+00  -3.3870968e-01
  -1.7073889e+00  -3.4595062e-01
  -1.7035828e+00  -3.4677419e-01
  -1.6658278e+00  -3.5483871e-01
  -1.6266182e+00  -3.6290323e-01
  -1.6260846e+00  -3.6301181e-01
  -1.5878308e+00  -3.7096774e-01
  -1.5475381e+00  -3.7903226e-01
  -1.5447804e+00  -3.7957736e-01
  -1.5070765e+00  -3.8709677e-01
  -1.4650804e+00  -3.9516129e-01
  -1.4634762e+00  -3.9546567e-01
  -1.4224510e+00  -4.0322581e-01
  -1.3821719e+00  -4.1056804e-01
  -1.3781532e+00  -4.1129032e-01
  -1.3326333e+00  -4.1935484e-01
  -1.3008677e+00  -4.2480556e-01
  -1.2852464e+00  -4.2741935e-01
  -1.2359735e+00  -4.3548387e-01
  -1.2195635e+00  -4.3811123e-01
  -1.1843514e+00  -4.4354839e-01
  -1.1382592e+00  -4.5046136e-01
  -1.1302118e+00  -4.5161290e-01
  -1.0728646e+00  -4.5967742e-01
  -1.0569550e+00  -4.6186748e-01
  -1.0117071e+00  -4.6774194e-01
  -9.7565078e-01  -4.7231805e-01
  -9.4616359e-01  -4.7580645e-01
  -8.9434655e-01  -4.8181900e-01
  -8.7513358e-01  -4.8387097e-01
  -8.1304232e-01  -4.9039757e-01
  -7.9692334e-01  -4.9193548e-01
  -7.3173808e-01  -4.9807794e-01
  -7.0890893e-01  -5.0000000e-01
  -6.5043385e-01  -5.0487961e-01
  -6.0692281e-01  -5.0806452e-01
  -5.6912962e-01  -5.1081623e-01
  -4.8782539e-01  -5.1589947e-01
  -4.8347669e-01  -5.1612903e-01
  -4.0652116e-01  -5.2019828e-01
  -3.2521693e-01  -5.2366073e-01
  -3.0906722e-01  -5.2419355e-01
  -2.4391269e-01  -5.2636208e-01
  -1.6260846e-01  -5.2827992e-01
  -8.1304232e-02  -5.2942280e-01
   0.0000000e+00  -5.2980246e-01
   8.1304232e-02  -5.2942280e-01
   1.6260846e-01  -5.2827992e-01
   2.4391269e-01  -5.2636208e-01
   3.0906722e-01  -5.2419355e-01
   3.2521693e-01  -5.2366073e-01
   4.0652116e-01  -5.2019828e-01
   4.8347669e-01  -5.1612903e-01
   4.8782539e-01  -5.1589947e-01
   5.6912962e-01  -5.1081623e-01
   6.0692281e-01  -5.0806452e-01
   6.5043385e-01  -5.0487961e-01
   7.0890893e-01  -5.0000000e-01
   7.3173808e-01  -4.9807794e-01
   7.9692334e-01  -4.9193548e-01
   8.1304232e-01  -4.9039757e-01
   8.7513358e-01  -4.8387097e-01
   8.9434655e-01  -4.8181900e-01
   9.4616359e-01  -4.7580645e-01
   9.7565078e-01  -4.7231805e-01
   1.0117071e+00  -4.6774194e-01
   1.0569550e+00  -4.6186748e-01
   1.0728646e+00  -4.5967742e-01
   1.1302118e+00  -4.5161290e-01
   1.1382592e+00  -4.5046136e-01
   1.1843514e+00  -4.4354839e-01
   1.2195635e+00  -4.3811123e-01
   1.2359735e+00  -4.3548387e-01
   1.2852464e+00  -4.2741935e-01
   1.3008677e+00  -4.2480556e-01
   1.3326333e+00  -4.1935484e-01
   1.3781532e+00  -4.1129032e-01
   1.3821719e+00  -4.1056804e-01
   1.4224510e+00  -4.0322581e-01
   1.4634762e+00  -3.9546567e-01
   1.4650804e+00  -3.9516129e-01
   1.5070765e+00  -3.8709677e-01
   1.5447804e+00  -3.7957736e-01
   1.5475381e+00  -3.7903226e-01
   1.5878308e+00  -3.7096774e-01
   1.6260846e+00  -3.6301181e-01
   1.6266182e+00  -3.6290323e-01
   1.6658278e+00  -3.5483871e-01
   1.7035828e+00  -3.4677419e-01
   1.7073889e+00  -3.4595062e-01
   1.7420795e+00  -3.3870968e-01
   1.7794208e+00  -3.3064516e-01
   1.7886931e+00  -3.2860915e-01
   1.8176089e+00  -3.2258065e-01
   1.8551753e+00  -3.1451613e-01
   1.8699973e+00  -3.1126969e-01
   1.8935967e+00  -3.0645161e-01
   1.9321367e+00  -2.9838710e-01
   1.9513016e+00  -2.9428642e-01
   1.9716234e+00  -2.9032258e-01
   2.0120966e+00  -2.8225806e-01
   2.0326058e+00  -2.7808056e-01
   2.0541370e+00  -2.7419355e-01
   2.0978990e+00  -2.6612903e-01
   2.1139100e+00  -2.6312530e-01
   2.1455157e+00  -2.5806452e-01
   2.1946999e+00  -2.5000000e-01
   2.1952143e+00  -2.4991494e-01
   2.2549220e+00  -2.4193548e-01
   2.2765185e+00  -2.3900052e-01
   2.3275647e+00  -2.3387097e-01
   2.3578227e+00  -2.3080500e-01
   2.4375363e+00  -2.2580645e-01
   2.4391269e+00  -2.2570681e-01
   2.5204312e+00  -2.2399410e-01
   2.6017354e+00  -2.2570681e-01
   2.6033260e+00  -2.2580645e-01
   2.6830396e+00  -2.3080500e-01
   2.7132977e+00  -2.3387097e-01
   2.7643439e+00  -2.3900052e-01
   2.7859403e+00  -2.4193548e-01
   2.8456481e+00  -2.4991494e-01
   2.8461625e+00  -2.5000000e-01
   2.8953466e+00  -2.5806452e-01
   2.9269523e+00  -2.6312530e-01
   2.9429634e+00  -2.6612903e-01
   2.9867253e+00  -2.7419355e-01
   3.0082566e+00  -2.7808056e-01
   3.0287658e+00  -2.8225806e-01
   3.0692390e+00  -2.9032258e-01
   3.0895608e+00  -2.9428642e-01
   3.1087256e+00  -2.9838710e-01
   3.1472657e+00  -3.0645161e-01
   3.1708650e+00  -3.1126969e-01
   3.1856871e+00  -3.1451613e-01
   3.2232535e+00  -3.2258065e-01
   3.2521693e+00  -3.2860915e-01
   3.2614416e+00  -3.3064516e-01
   3.2987828e+00  -3.3870968e-01
   3.3334735e+00  -3.4595062e-01
   3.3372796e+00  -3.4677419e-01
   3.3750346e+00  -3.5483871e-01
   3.4142442e+00  -3.6290323e-01
   3.4147777e+00  -3.6301181e-01
   3.4530315e+00  -3.7096774e-01
   3.4933243e+00  -3.7903226e-01
   3.4960820e+00  -3.7957736e-01
   3.5337859e+00  -3.8709677e-01
   3.5757819e+00  -3.9516129e-01
   3.5773862e+00  -3.9546567e-01
   3.6184113e+00  -4.0322581e-01
   3.6586904e+00  -4.1056804e-01
   3.6627091e+00  -4.1129032e-01
   3.7082290e+00  -4.1935484e-01
   3.7399947e+00  -4.2480556e-01
   3.7556159e+00  -4.2741935e-01
   3.8048889e+00  -4.3548387e-01
   3.8212989e+00  -4.3811123e-01
   3.8565110e+00  -4.4354839e-01
   3.9026031e+00  -4.5046136e-01
   3.9106506e+00  -4.5161290e-01
   3.9679977e+00  -4.5967742e-01
   3.9839073e+00  -4.6186748e-01
   4.0291552e+00  -4.6774194e-01
   4.0652116e+00  -4.7231805e-01
   4.0946988e+00  -4.7580645e-01
   4.1465158e+00  -4.8181900e-01
   4.1657288e+00  -4.8387097e-01
   4.2278200e+00  -4.9039757e-01
   4.2439390e+00  -4.9193548e-01
   4.3091243e+00  -4.9807794e-01
   4.3319534e+00  -5.0000000e-01
   4.3904285e+00  -5.0487961e-01
   4.4339395e+00  -5.0806452e-01
   4.4717327e+00  -5.1081623e-01
   4.5530370e+00  -5.1589947e-01
   4.5573857e+00  -5.1612903e-01
   4.6343412e+00  -5.2019828e-01
   4.7156454e+00  -5.2366073e-01
   4.7317951e+00  -5.2419355e-01
   4.7969497e+00  -5.2636208e-01
   4.8782539e+00  -5.2827992e-01
   4.9595581e+00  -5.2942280e-01
   5.0408624e+00  -5.2980246e-01
   1.8181818e+00   3.0100000e+02
  -5.0408624e+00  -4.3157803e-01
  -4.9595581e+00  -4.3112826e-01
  -4.8782539e+00  -4.2977432e-01
  -4.7969497e+00  -4.2750230e-01
  -4.7948264e+00  -4.2741935e-01
  -4.7156454e+00  -4.2434646e-01
  -4.6343412e+00  -4.2023564e-01
  -4.6201057e+00  -4.1935484e-01
  -4.5530370e+00  -4.1520343e-01
  -4.5000191e+00  -4.1129032e-01
  -4.4717327e+00  -4.0919436e-01
  -4.4022595e+00  -4.0322581e-01
  -4.3904285e+00  -4.0220178e-01
  -4.3187023e+00  -3.9516129e-01
  -4.3091243e+00  -3.9421078e-01
  -4.2447479e+00  -3.8709677e-01
  -4.2278200e+00  -3.8519895e-01
  -4.1776458e+00  -3.7903226e-01
  -4.1465158e+00  -3.7513731e-01
  -4.1156954e+00  -3.7096774e-01
  -4.0652116e+00  -3.6399162e-01
  -4.0578356e+00  -3.6290323e-01
  -4.0039398e+00  -3.5483871e-01
  -3.9839073e+00  -3.5177813e-01
  -3.9528693e+00  -3.4677419e-01
  -3.9041714e+00  -3.3870968e-01
  -3.9026031e+00  -3.3844713e-01
  -3.8579377e+00  -3.3064516e-01
  -3.8212989e+00  -3.2404511e-01
  -3.8134240e+00  -3.2258065e-01
  -3.7706683e+00  -3.1451613e-01
  -3.7399947e+00  -3.0856110e-01
  -3.7293554e+00  -3.0645161e-01
  -3.6893208e+00  -2.9838710e-01
  -3.6586904e+00  -2.9203247e-01
  -3.6505321e+00  -2.9032258e-01
  -3.6125947e+00  -2.8225806e-01
  -3.5773862e+00  -2.7452181e-01
  -3.5758908e+00  -2.7419355e-01
  -3.5394991e+00  -2.6612903e-01
  -3.5043026e+00  -2.5806452e-01
  -3.4960820e+00  -2.5615382e-01
  -3.4692613e+00  -2.5000000e-01
  -3.4350432e+00  -2.4193548e-01
  -3.4147777e+00  -2.3704872e-01
  -3.4012591e+00  -2.3387097e-01
  -3.3675394e+00  -2.2580645e-01
  -3.3348733e+00  -2.1774194e-01
  -3.3334735e+00  -2.1739331e-01
  -3.3012428e+00  -2.0967742e-01
  -3.2685545e+00  -2.0161290e-01
  -3.2521693e+00  -1.9749094e-01
  -3.2356077e+00  -1.9354839e-01
  -3.2023534e+00  -1.8548387e-01
  -3.1708650e+00  -1.7761739e-01
  -3.1700119e+00  -1.7741935e-01
  -3.1355304e+00  -1.6935484e-01
  -3.1020584e+00  -1.6129032e-01
  -3.0895608e+00  -1.5823212e-01
  -3.0670462e+00  -1.5322581e-01
  -3.0315171e+00  -1.4516129e-01
  -3.0082566e+00  -1.3976609e-01
  -2.9952322e+00  -1.3709677e-01
  -2.9564209e+00  -1.2903226e-01
  -2.9269523e+00  -1.2276284e-01
  -2.9170378e+00  -1.2096774e-01
  -2.8729882e+00  -1.1290323e-01
  -2.8456481e+00  -1.0779635e-01
  -2.8260007e+00  -1.0483871e-01
  -2.7731711e+00  -9.6774194e-02
  -2.7643439e+00  -9.5413510e-02
  -2.7053607e+00  -8.8709677e-02
  -2.6830396e+00  -8.6149374e-02
  -2.6052826e+00  -8.0645161e-02
  -2.6017354e+00  -8.0394122e-02
  -2.5204312e+00  -7.8458376e-02
  -2.4391269e+00  -8.0394122e-02
  -2.4355797e+00  -8.0645161e-02
  -2.3578227e+00  -8.6149374e-02
  -2.3355017e+00  -8.8709677e-02
  -2.2765185e+00  -9.5413510e-02
  -2.2676913e+00  -9.6774194e-02
  -2.2148617e+00  -1.0483871e-01
  -2.1952143e+00  -1.0779635e-01
  -2.1678741e+00  -1.1290323e-01
  -2.1238246e+00  -1.2096774e-01
  -2.1139100e+00  -1.2276284e-01
  -2.0844415e+00  -1.2903226e-01
  -2.0456301e+00  -1.3709677e-01
  -2.0326058e+00  -1.3976609e-01
  -2.0093453e+00  -1.4516129e-01
  -1.9738162e+00  -1.5322581e-01
  -1.9513016e+00  -1.5823212e-01
  -1.9388039e+00  -1.6129032e-01
  -1.9053320e+00  -1.6935484e-01
  -1.8708505e+00  -1.7741935e-01
  -1.8699973e+00  -1.7761739e-01
  -1.8385090e+00  -1.8548387e-01
  -1.8052547e+00  -1.9354839e-01
  -1.7886931e+00  -1.9749094e-01
  -1.7723078e+00  -2.0161290e-01
  -1.7396196e+00  -2.0967742e-01
  -1.7073889e+00  -2.1739331e-01
  -1.7059891e+00  -2.1774194e-01
  -1.6733229e+00  -2.2580645e-01
  -1.6396033e+00  -2.3387097e-01
  -1.6260846e+00  -2.3704872e-01
  -1.6058191e+00  -2.4193548e-01
  -1.5716010e+00  -2.5000000e-01
  -1.5447804e+00  -2.5615382e-01
  -1.5365598e+00  -2.5806452e-01
  -1.5013633e+00  -2.6612903e-01
  -1.4649716e+00  -2.7419355e-01
  -1.4634762e+00  -2.7452181e-01
  -1.4282677e+00  -2.8225806e-01
  -1.3903303e+00  -2.9032258e-01
  -1.3821719e+00  -2.9203247e-01
  -1.3515416e+00  -2.9838710e-01
  -1.3115070e+00  -3.0645161e-01
  -1.3008677e+00  -3.0856110e-01
  -1.2701941e+00  -3.1451613e-01
  -1.2274383e+00  -3.2258065e-01
  -1.2195635e+00  -3.2404511e-01
  -1.1829247e+00  -3.3064516e-01
  -1.1382592e+00  -3.3844713e-01
  -1.1366909e+00  -3.3870968e-01
  -1.0879930e+00  -3.4677419e-01
  -1.0569550e+00  -3.5177813e-01
  -1.0369226e+00  -3.5483871e-01
  -9.8302671e-01  -3.6290323e-01
  -9.7565078e-01  -3.6399162e-01
  -9.2516691e-01  -3.7096774e-01
  -8.9434655e-01  -3.7513731e-01
  -8.6321657e-01  -3.7903226e-01
  -8.1304232e-01  -3.8519895e-01
  -7.9611443e-01  -3.8709677e-01
  -7.3173808e-01  -3.9421078e-01
  -7.2216010e-01  -3.9516129e-01
  -6.5043385e-01  -4.0220178e-01
  -6.3860285e-01  -4.0322581e-01
  -5.6912962e-01  -4.0919436e-01
  -5.4084327e-01  -4.1129032e-01
  -4.8782539e-01  -4.1520343e-01
  -4.2075663e-01  -4.1935484e-01
  -4.0652116e-01  -4.2023564e-01
  -3.2521693e-01  -4.2434646e-01
  -2.4603595e-01  -4.2741935e-01
  -2.4391269e-01  -4.2750230e-01
  -1.6260846e-01  -4.2977432e-01
  -8.1304232e-02  -4.3112826e-01
   0.0000000e+00  -4.3157803e-01
   8.1304232e-02  -4.3112826e-01
   1.6260846e-01  -4.2977432e-01
   2.4391269e-01  -4.2750230e-01
   2.4603595e-01  -4.2741935e-01
   3.2521693e-01  -4.2434646e-01
   4.0652116e-01  -4.2023564e-01
   4.2075663e-01  -4.1935484e-01
   4.8782539e-01  -4.1520343e-01
   5.4084327e-01  -4.1129032e-01
   5.6912962e-01  -4.0919436e-01
   6.3860285e-01  -4.0322581e-01
   6.5043385e-01  -4.0220178e-01
   7.2216010e-01  -3.9516129e-01
   7.3173808e-01  -3.9421078e-01
   7.9611443e-01  -3.8709677e-01
   8.1304232e-01  -3.8519895e-01
   8.6321657e-01  -3.7903226e-01
   8.9434655e-01  -3.7513731e-01
   9.2516691e-01  -3.7096774e-01
   9.7565078e-01  -3.6399162e-01
   9.8302671e-01  -3.6290323e-01
   1.0369226e+00  -3.5483871e-01
   1.0569550e+00  -3.5177813e-01
   1.0879930e+00  -3.4677419e-01
   1.1366909e+00  -3.3870968e-01
   1.1382592e+00  -3.3844713e-01
   1.1829247e+00  -3.3064516e-01
   1.2195635e+00  -3.2404511e-01
   1.2274383e+00  -3.2258065e-01
   1.2701941e+00  -3.1451613e-01
   1.3008677e+00  -3.0856110e-01
   1.3115070e+00  -3.0645161e-01
   1.3515416e+00  -2.9838710e-01
   1.3821719e+00  -2.9203247e-01
   1.3903303e+00  -2.9032258e-01
   1.4282677e+00  -2.8225806e-01
   1.4634762e+00  -2.7452181e-01
   1.4649716e+00  -2.7419355e-01
   1.5013633e+00  -2.6612903e-01
   1.5365598e+00  -2.5806452e-01
   1.5447804e+00  -2.5615382e-01
   1.5716010e+00  -2.5000000e-01
   1.6058191e+00  -2.4193548e-01
   1.6260846e+00  -2.3704872e-01
   1.6396033e+00  -2.3387097e-01
   1.6733229e+00  -2.2580645e-01
   1.7059891e+00  -2.1774194e-01
   1.7073889e+00  -2.1739331e-01
   1.7396196e+00  -2.0967742e-01
   1.7723078e+00  -2.0161290e-01
   1.7886931e+00  -1.9749094e-01
   1.8052547e+00  -1.9354839e-01
   1.8385090e+00  -1.8548387e-01
   1.8699973e+00  -1.7761739e-01
   1.8708505e+00  -1.7741935e-01
   1.9053320e+00  -1.6935484e-01
   1.9388039e+00  -1.6129032e-01
   1.9513016e+00  -1.5823212e-01
   1.9738162e+00  -1.5322581e-01
   2.0093453e+00  -1.4516129e-01
   2.0326058e+00  -1.3976609e-01
   2.0456301e+00  -1.3709677e-01
   2.0844415e+00  -1.2903226e-01
   2.1139100e+00  -1.2276284e-01
   2.1238246e+00  -1.2096774e-01
   2.1678741e+00  -1.1290323e-01
   2.1952143e+00  -1.0779635e-01
   2.2148617e+00  -1.0483871e-01
   2.2676913e+00  -9.6774194e-02
   2.2765185e+00  -9.5413510e-02
   2.3355017e+00  -8.8709677e-02
   2.3578227e+00  -8.6149374e-02
   2.4355797e+00  -8.0645161e-02
   2.4391269e+00  -8.0394122e-02
   2.5204312e+00  -7.8458376e-02
   2.6017354e+00  -8.0394122e-02
   2.6052826e+00  -8.0645161e-02
   2.6830396e+00  -8.6149374e-02
   2.7053607e+00  -8.8709677e-02
   2.7643439e+00  -9.5413510e-02
   2.7731711e+00  -9.6774194e-02
   2.8260007e+00  -1.0483871e-01
   2.8456481e+00  -1.0779635e-01
   2.8729882e+00  -1.1290323e-01
   2.9170378e+00  -1.2096774e-01
   2.9269523e+00  -1.2276284e-01
   2.9564209e+00  -1.2903226e-01
   2.9952322e+00  -1.3709677e-01
   3.0082566e+00  -1.3976609e-01
   3.0315171e+00  -1.4516129e-01
   3.0670462e+00  -1.5322581e-01
   3.0895608e+00  -1.5823212e-01
   3.1020584e+00  -1.6129032e-01
   3.1355304e+00  -1.6935484e-01
   3.1700119e+00  -1.7741935e-01
   3.1708650e+00  -1.7761739e-01
   3.2023534e+00  -1.8548387e-01
   3.2356077e+00  -1.9354839e-01
   3.2521693e+00  -1.9749094e-01
   3.2685545e+00  -2.0161290e-01
   3.3012428e+00  -2.0967742e-01
   3.3334735e+00  -2.1739331e-01
   3.3348733e+00  -2.1774194e-01
   3.3675394e+00  -2.2580645e-01
   3.4012591e+00  -2.3387097e-01
   3.4147777e+00  -2.3704872e-01
   3.4350432e+00  -2.4193548e-01
   3.4692613e+00  -2.5000000e-01
   3.4960820e+00  -2.5615382e-01
   3.5043026e+00  -2.5806452e-01
   3.5394991e+00  -2.6612903e-01
   3.5758908e+00  -2.7419355e-01
   3.5773862e+00  -2.7452181e-01
   3.6125947e+00  -2.8225806e-01
   3.6505321e+00  -2.9032258e-01
   3.6586904e+00  -2.9203247e-01
   3.6893208e+00  -2.9838710e-01
   3.7293554e+00  -3.0645161e-01
   3.7399947e+00  -3.0856110e-01
   3.7706683e+00  -3.1451613e-01
   3.8134240e+00  -3.2258065e-01
   3.8212989e+00  -3.2404511e-01
   3.8579377e+00  -3.3064516e-01
   3.9026031e+00  -3.3844713e-01
   3.9041714e+00  -3.3870968e-01
   3.9528693e+00  -3.4677419e-01
   3.9839073e+00  -3.5177813e-01
   4.0039398e+00  -3.5483871e-01
   4.0578356e+00  -3.6290323e-01
   4.0652116e+00  -3.6399162e-01
   4.1156954e+00  -3.7096774e-01
   4.1465158e+00  -3.7513731e-01
   4.1776458e+00  -3.7903226e-01
   4.2278200e+00  -3.8519895e-01
   4.2447479e+00  -3.8709677e-01
   4.3091243e+00  -3.9421078e-01
   4.3187023e+00  -3.9516129e-01
   4.3904285e+00  -4.0220178e-01
   4.4022595e+00  -4.0322581e-01
   4.4717327e+00  -4.0919436e-01
   4.5000191e+00  -4.1129032e-01
   4.5530370e+00  -4.1520343e-01
   4.6201057e+00  -4.1935484e-01
   4.6343412e+00  -4.2023564e-01
   4.7156454e+00  -4.2434646e-01
   4.7948264e+00  -4.2741935e-01
   4.7969497e+00  -4.2750230e-01
   4.8782539e+00  -4.2977432e-01
   4.9595581e+00  -4.3112826e-01
   5.0408624e+00  -4.3157803e-01
   2.0909091e+00   7.1000000e+01
  -5.0408624e+00  -3.5169336e-01
  -4.9595581e+00  -3.5119243e-01
  -4.8782539e+00  -3.4968452e-01
  -4.7969497e+00  -3.4715411e-01
  -4.7882260e+00  -3.4677419e-01
  -4.7156454e+00  -3.4363030e-01
  -4.6343412e+00  -3.3904649e-01
  -4.6294489e+00  -3.3870968e-01
  -4.5530370e+00  -3.3344096e-01
  -4.5189293e+00  -3.3064516e-01
  -4.4717327e+00  -3.2675690e-01
  -4.4278822e+00  -3.2258065e-01
  -4.3904285e+00  -3.1898304e-01
  -4.3493043e+00  -3.1451613e-01
  -4.3091243e+00  -3.1009908e-01
  -4.2792446e+00  -3.0645161e-01
  -4.2278200e+00  -3.0007649e-01
  -4.2153557e+00  -2.9838710e-01
  -4.1566992e+00  -2.9032258e-01
  -4.1465158e+00  -2.8890345e-01
  -4.1022875e+00  -2.8225806e-01
  -4.0652116e+00  -2.7656220e-01
  -4.0507326e+00  -2.7419355e-01
  -4.0022103e+00  -2.6612903e-01
  -3.9839073e+00  -2.6303128e-01
  -3.9560237e+00  -2.5806452e-01
  -3.9117976e+00  -2.5000000e-01
  -3.9026031e+00  -2.4830069e-01
  -3.8695129e+00  -2.4193548e-01
  -3.8287127e+00  -2.3387097e-01
  -3.8212989e+00  -2.3238717e-01
  -3.7893645e+00  -2.2580645e-01
  -3.7512825e+00  -2.1774194e-01
  -3.7399947e+00  -2.1531561e-01
  -3.7142468e+00  -2.0967742e-01
  -3.6782898e+00  -2.0161290e-01
  -3.6586904e+00  -1.9712584e-01
  -3.6431857e+00  -1.9354839e-01
  -3.6088400e+00  -1.8548387e-01
  -3.5773862e+00  -1.7788138e-01
  -3.5754684e+00  -1.7741935e-01
  -3.5422704e+00  -1.6935484e-01
  -3.5100445e+00  -1.6129032e-01
  -3.4960820e+00  -1.5773664e-01
  -3.4780903e+00  -1.5322581e-01
  -3.4465363e+00  -1.4516129e-01
  -3.4158824e+00  -1.3709677e-01
  -3.4147777e+00  -1.3680401e-01
  -3.3846318e+00  -1.2903226e-01
  -3.3542028e+00  -1.2096774e-01
  -3.3334735e+00  -1.1535379e-01
  -3.3240421e+00  -1.1290323e-01
  -3.2933973e+00  -1.0483871e-01
  -3.2635909e+00  -9.6774194e-02
  -3.2521693e+00  -9.3638830e-02
  -3.2331572e+00  -8.8709677e-02
  -3.2026347e+00  -8.0645161e-02
  -3.1729276e+00  -7.2580645e-02
  -3.1708650e+00  -7.2016610e-02
  -3.1412874e+00  -6.4516129e-02
  -3.1102761e+00  -5.6451613e-02
  -3.0895608e+00  -5.0956447e-02
  -3.0788833e+00  -4.8387097e-02
  -3.0457701e+00  -4.0322581e-02
  -3.0135087e+00  -3.2258065e-02
  -3.0082566e+00  -3.0933595e-02
  -2.9779551e+00  -2.4193548e-02
  -2.9424983e+00  -1.6129032e-02
  -2.9269523e+00  -1.2542269e-02
  -2.9041089e+00  -8.0645161e-03
  -2.8636306e+00   0.0000000e+00
   2.0909091e+00   1.4100000e+02
  -2.1772318e+00   0.0000000e+00
  -2.1367534e+00  -8.0645161e-03
  -2.1139100e+00  -1.2542269e-02
  -2.0983641e+00  -1.6129032e-02
  -2.0629072e+00  -2.4193548e-02
  -2.0326058e+00  -3.0933595e-02
  -2.0273537e+00  -3.2258065e-02
  -1.9950922e+00  -4.0322581e-02
  -1.9619791e+00  -4.8387097e-02
  -1.9513016e+00  -5.0956447e-02
  -1.9305862e+00  -5.6451613e-02
  -1.8995749e+00  -6.4516129e-02
  -1.8699973e+00  -7.2016610e-02
  -1.8679347e+00  -7.2580645e-02
  -1.8382276e+00  -8.0645161e-02
  -1.8077051e+00  -8.8709677e-02
  -1.7886931e+00  -9.3638830e-02
  -1.7772714e+00  -9.6774194e-02
  -1.7474650e+00  -1.0483871e-01
  -1.7168202e+00  -1.1290323e-01
  -1.7073889e+00  -1.1535379e-01
  -1.6866595e+00  -1.2096774e-01
  -1.6562306e+00  -1.2903226e-01
  -1.6260846e+00  -1.3680401e-01
  -1.6249800e+00  -1.3709677e-01
  -1.5943260e+00  -1.4516129e-01
  -1.5627720e+00  -1.5322581e-01
  -1.5447804e+00  -1.5773664e-01
  -1.5308179e+00  -1.6129032e-01
  -1.4985919e+00  -1.6935484e-01
  -1.4653939e+00  -1.7741935e-01
  -1.4634762e+00  -1.7788138e-01
  -1.4320224e+00  -1.8548387e-01
  -1.3976767e+00  -1.9354839e-01
  -1.3821719e+00  -1.9712584e-01
  -1.3625725e+00  -2.0161290e-01
  -1.3266156e+00  -2.0967742e-01
  -1.3008677e+00  -2.1531561e-01
  -1.2895799e+00  -2.1774194e-01
  -1.2514979e+00  -2.2580645e-01
  -1.2195635e+00  -2.3238717e-01
  -1.2121496e+00  -2.3387097e-01
  -1.1713495e+00  -2.4193548e-01
  -1.1382592e+00  -2.4830069e-01
  -1.1290648e+00  -2.5000000e-01
  -1.0848386e+00  -2.5806452e-01
  -1.0569550e+00  -2.6303128e-01
  -1.0386520e+00  -2.6612903e-01
  -9.9012974e-01  -2.7419355e-01
  -9.7565078e-01  -2.7656220e-01
  -9.3857487e-01  -2.8225806e-01
  -8.9434655e-01  -2.8890345e-01
  -8.8416316e-01  -2.9032258e-01
  -8.2550668e-01  -2.9838710e-01
  -8.1304232e-01  -3.0007649e-01
  -7.6161773e-01  -3.0645161e-01
  -7.3173808e-01  -3.1009908e-01
  -6.9155803e-01  -3.1451613e-01
  -6.5043385e-01  -3.1898304e-01
  -6.1298017e-01  -3.2258065e-01
  -5.6912962e-01  -3.2675690e-01
  -5.2193306e-01  -3.3064516e-01
  -4.8782539e-01  -3.3344096e-01
  -4.1141346e-01  -3.3870968e-01
  -4.0652116e-01  -3.3904649e-01
  -3.2521693e-01  -3.4363030e-01
  -2.5263631e-01  -3.4677419e-01
  -2.4391269e-01  -3.4715411e-01
  -1.6260846e-01  -3.4968452e-01
  -8.1304232e-02  -3.5119243e-01
   0.0000000e+00  -3.5169336e-01
   8.1304232e-02  -3.5119243e-01
   1.6260846e-01  -3.4968452e-01
   2.4391269e-01  -3.4715411e-01
   2.5263631e-01  -3.4677419e-01
   3.2521693e-01  -3.4363030e-01
   4.0652116e-01  -3.3904649e-01
   4.1141346e-01  -3.3870968e-01
   4.8782539e-01  -3.3344096e-01
   5.2193306e-01  -3.3064516e-01
   5.6912962e-01  -3.2675690e-01
   6.1298017e-01  -3.2258065e-01
   6.5043385e-01  -3.1898304e-01
   6.9155803e-01  -3.1451613e-01
   7.3173808e-01  -3.1009908e-01
   7.6161773e-01  -3.0645161e-01
   8.1304232e-01  -3.0007649e-01
   8.2550668e-01  -2.9838710e-01
   8.8416316e-01  -2.9032258e-01
   8.9434655e-01  -2.8890345e-01
   9.3857487e-01  -2.8225806e-01
   9.7565078e-01  -2.7656220e-01
   9.9012974e-01  -2.7419355e-01
   1.0386520e+00  -2.6612903e-01
   1.0569550e+00  -2.6303128e-01
   1.0848386e+00  -2.5806452e-01
   1.1290648e+00  -2.5000000e-01
   1.1382592e+00  -2.4830069e-01
   1.1713495e+00  -2.4193548e-01
   1.2121496e+00  -2.3387097e-01
   1.2195635e+00  -2.3238717e-01
   1.2514979e+00  -2.2580645e-01
   1.2895799e+00  -2.1774194e-01
   1.3008677e+00  -2.1531561e-01
   1.3266156e+00  -2.0967742e-01
   1.3625725e+00  -2.0161290e-01
   1.3821719e+00  -1.9712584e-01
   1.3976767e+00  -1.9354839e-01
   1.4320224e+00  -1.8548387e-01
   1.4634762e+00  -1.7788138e-01
   1.4653939e+00  -1.7741935e-01
   1.4985919e+00  -1.6935484e-01
   1.5308179e+00  -1.6129032e-01
   1.5447804e+00  -1.5773664e-01
   1.5627720e+00  -1.5322581e-01
   1.5943260e+00  -1.4516129e-01
   1.6249800e+00  -1.3709677e-01
   1.6260846e+00  -1.3680401e-01
   1.6562306e+00  -1.2903226e-01
   1.6866595e+00  -1.2096774e-01
   1.7073889e+00  -1.1535379e-01
   1.7168202e+00  -1.1290323e-01
   1.7474650e+00  -1.0483871e-01
   1.7772714e+00  -9.6774194e-02
   1.7886931e+00  -9.3638830e-02
   1.8077051e+00  -8.8709677e-02
   1.8382276e+00  -8.0645161e-02
   1.8679347e+00  -7.2580645e-02
   1.8699973e+00  -7.2016610e-02
   1.8995749e+00  -6.4516129e-02
   1.9305862e+00  -5.6451613e-02
   1.9513016e+00  -5.0956447e-02
   1.9619791e+00  -4.8387097e-02
   1.9950922e+00  -4.0322581e-02
   2.0273537e+00  -3.2258065e-02
   2.0326058e+00  -3.0933595e-02
   2.0629072e+00  -2.4193548e-02
   2.0983641e+00  -1.6129032e-02
   2.1139100e+00  -1.2542269e-02
   2.1367534e+00  -8.0645161e-03
   2.1772318e+00   0.0000000e+00
   2.0909091e+00   7.1000000e+01
   2.8636306e+00   0.0000000e+00
   2.9041089e+00  -8.0645161e-03
   2.9269523e+00  -1.2542269e-02
   2.9424983e+00  -1.6129032e-02
   2.9779551e+00  -2.4193548e-02
   3.0082566e+00  -3.0933595e-02
   3.0135087e+00  -3.2258065e-02
   3.0457701e+00  -4.0322581e-02
   3.0788833e+00  -4.8387097e-02
   3.0895608e+00  -5.0956447e-02
   3.1102761e+00  -5.6451613e-02
   3.1412874e+00  -6.4516129e-02
   3.1708650e+00  -7.2016610e-02
   3.1729276e+00  -7.2580645e-02
   3.2026347e+00  -8.0645161e-02
   3.2331572e+00  -8.8709677e-02
   3.2521693e+00  -9.3638830e-02
   3.2635909e+00  -9.6774194e-02
   3.2933973e+00  -1.0483871e-01
   3.3240421e+00  -1.1290323e-01
   3.3334735e+00  -1.1535379e-01
   3.3542028e+00  -1.2096774e-01
   3.3846318e+00  -1.2903226e-01
   3.4147777e+00  -1.3680401e-01
   3.4158824e+00  -1.3709677e-01
   3.4465363e+00  -1.4516129e-01
   3.4780903e+00  -1.5322581e-01
   3.4960820e+00  -1.5773664e-01
   3.5100445e+00  -1.6129032e-01
   3.5422704e+00  -1.6935484e-01
   3.5754684e+00  -1.7741935e-01
   3.5773862e+00  -1.7788138e-01
   3.6088400e+00  -1.8548387e-01
   3.6431857e+00  -1.9354839e-01
   3.6586904e+00  -1.9712584e-01
   3.6782898e+00  -2.0161290e-01
   3.7142468e+00  -2.0967742e-01
   3.7399947e+00  -2.1531561e-01
   3.7512825e+00  -2.1774194e-01
   3.7893645e+00  -2.2580645e-01
   3.8212989e+00  -2.3238717e-01
   3.8287127e+00  -2.3387097e-01
   3.8695129e+00  -2.4193548e-01
   3.9026031e+00  -2.4830069e-01
   3.9117976e+00  -2.5000000e-01
   3.9560237e+00  -2.5806452e-01
   3.9839073e+00  -2.6303128e-01
   4.0022103e+00  -2.6612903e-01
   4.0507326e+00  -2.7419355e-01
   4.0652116e+00  -2.7656220e-01
   4.1022875e+00  -2.8225806e-01
   4.1465158e+00  -2.8890345e-01
   4.1566992e+00  -2.9032258e-01
   4.2153557e+00  -2.9838710e-01
   4.2278200e+00  -3.0007649e-01
   4.2792446e+00  -3.0645161e-01
   4.3091243e+00  -3.1009908e-01
   4.3493043e+00  -3.1451613e-01
   4.3904285e+00  -3.1898304e-01
   4.4278822e+00  -3.2258065e-01
   4.4717327e+00  -3.2675690e-01
   4.5189293e+00  -3.3064516e-01
   4.5530370e+00  -3.3344096e-01
   4.6294489e+00  -3.3870968e-01
   4.6343412e+00  -3.3904649e-01
   4.7156454e+00  -3.4363030e-01
   4.7882260e+00  -3.4677419e-01
   4.7969497e+00  -3.4715411e-01
   4.8782539e+00  -3.4968452e-01
   4.9595581e+00  -3.5119243e-01
   5.0408624e+00  -3.5169336e-01
   2.3636364e+00   5.9000000e+01
  -5.0408624e+00  -2.8362513e-01
  -4.9595581e+00  -2.8307883e-01
  -4.9188758e+00  -2.8225806e-01
  -4.8782539e+00  -2.8144793e-01
  -4.7969497e+00  -2.7873391e-01
  -4.7156454e+00  -2.7489533e-01
  -4.7040878e+00  -2.7419355e-01
  -4.6343412e+00  -2.6996357e-01
  -4.5830045e+00  -2.6612903e-01
  -4.5530370e+00  -2.6388550e-01
  -4.4874947e+00  -2.5806452e-01
  -4.4717327e+00  -2.5665655e-01
  -4.4071389e+00  -2.5000000e-01
  -4.3904285e+00  -2.4826198e-01
  -4.3365306e+00  -2.4193548e-01
  -4.3091243e+00  -2.3867752e-01
  -4.2726415e+00  -2.3387097e-01
  -4.2278200e+00  -2.2787007e-01
  -4.2136952e+00  -2.2580645e-01
  -4.1592517e+00  -2.1774194e-01
  -4.1465158e+00  -2.1582996e-01
  -4.1084358e+00  -2.0967742e-01
  -4.0652116e+00  -2.0253263e-01
  -4.0599772e+00  -2.0161290e-01
  -4.0145354e+00  -1.9354839e-01
  -3.9839073e+00  -1.8798404e-01
  -3.9708094e+00  -1.8548387e-01
  -3.9291571e+00  -1.7741935e-01
  -3.9026031e+00  -1.7216328e-01
  -3.8889491e+00  -1.6935484e-01
  -3.8503158e+00  -1.6129032e-01
  -3.8212989e+00  -1.5508418e-01
  -3.8128473e+00  -1.5322581e-01
  -3.7766013e+00  -1.4516129e-01
  -3.7413891e+00  -1.3709677e-01
  -3.7399947e+00  -1.3677500e-01
  -3.7070035e+00  -1.2903226e-01
  -3.6735752e+00  -1.2096774e-01
  -3.6586904e+00  -1.1731774e-01
  -3.6408006e+00  -1.1290323e-01
  -3.6087034e+00  -1.0483871e-01
  -3.5774844e+00  -9.6774194e-02
  -3.5773862e+00  -9.6748666e-02
  -3.5463070e+00  -8.8709677e-02
  -3.5159666e+00  -8.0645161e-02
  -3.4960820e+00  -7.5252405e-02
  -3.4860675e+00  -7.2580645e-02
  -3.4562198e+00  -6.4516129e-02
  -3.4271573e+00  -5.6451613e-02
  -3.4147777e+00  -5.2965563e-02
  -3.3980411e+00  -4.8387097e-02
  -3.3690641e+00  -4.0322581e-02
  -3.3408324e+00  -3.2258065e-02
  -3.3334735e+00  -3.0133081e-02
  -3.3120059e+00  -2.4193548e-02
  -3.2834420e+00  -1.6129032e-02
  -3.2555969e+00  -8.0645161e-03
  -3.2521693e+00  -7.0641407e-03
  -3.2265093e+00   0.0000000e+00
   2.3636364e+00   1.1700000e+02
  -1.8143531e+00   0.0000000e+00
  -1.7886931e+00  -7.0641407e-03
  -1.7852654e+00  -8.0645161e-03
  -1.7574204e+00  -1.6129032e-02
  -1.7288564e+00  -2.4193548e-02
  -1.7073889e+00  -3.0133081e-02
  -1.7000300e+00  -3.2258065e-02
  -1.6717983e+00  -4.0322581e-02
  -1.6428213e+00  -4.8387097e-02
  -1.6260846e+00  -5.2965563e-02
  -1.6137050e+00  -5.6451613e-02
  -1.5846426e+00  -6.4516129e-02
  -1.5547949e+00  -7.2580645e-02
  -1.5447804e+00  -7.5252405e-02
  -1.5248958e+00  -8.0645161e-02
  -1.4945553e+00  -8.8709677e-02
  -1.4634762e+00  -9.6748666e-02
  -1.4633780e+00  -9.6774194e-02
  -1.4321589e+00  -1.0483871e-01
  -1.4000617e+00  -1.1290323e-01
  -1.3821719e+00  -1.1731774e-01
  -1.3672872e+00  -1.2096774e-01
  -1.3338589e+00  -1.2903226e-01
  -1.3008677e+00  -1.3677500e-01
  -1.2994732e+00  -1.3709677e-01
  -1.2642611e+00  -1.4516129e-01
  -1.2280151e+00  -1.5322581e-01
  -1.2195635e+00  -1.5508418e-01
  -1.1905466e+00  -1.6129032e-01
  -1.1519133e+00  -1.6935484e-01
  -1.1382592e+00  -1.7216328e-01
  -1.1117053e+00  -1.7741935e-01
  -1.0700530e+00  -1.8548387e-01
  -1.0569550e+00  -1.8798404e-01
  -1.0263269e+00  -1.9354839e-01
  -9.8088517e-01  -2.0161290e-01
  -9.7565078e-01  -2.0253263e-01
  -9.3242658e-01  -2.0967742e-01
  -8.9434655e-01  -2.1582996e-01
  -8.8161069e-01  -2.1774194e-01
  -8.2716714e-01  -2.2580645e-01
  -8.1304232e-01  -2.2787007e-01
  -7.6822091e-01  -2.3387097e-01
  -7.3173808e-01  -2.3867752e-01
  -7.0433177e-01  -2.4193548e-01
  -6.5043385e-01  -2.4826198e-01
  -6.3372349e-01  -2.5000000e-01
  -5.6912962e-01  -2.5665655e-01
  -5.5336764e-01  -2.5806452e-01
  -4.8782539e-01  -2.6388550e-01
  -4.5785781e-01  -2.6612903e-01
  -4.0652116e-01  -2.6996357e-01
  -3.3677452e-01  -2.7419355e-01
  -3.2521693e-01  -2.7489533e-01
  -2.4391269e-01  -2.7873391e-01
  -1.6260846e-01  -2.8144793e-01
  -1.2198660e-01  -2.8225806e-01
  -8.1304232e-02  -2.8307883e-01
   0.0000000e+00  -2.8362513e-01
   8.1304232e-02  -2.8307883e-01
   1.2198660e-01  -2.8225806e-01
   1.6260846e-01  -2.8144793e-01
   2.4391269e-01  -2.7873391e-01
   3.2521693e-01  -2.7489533e-01
   3.3677452e-01  -2.7419355e-01
   4.0652116e-01  -2.6996357e-01
   4.5785781e-01  -2.6612903e-01
   4.8782539e-01  -2.6388550e-01
   5.5336764e-01  -2.5806452e-01
   5.6912962e-01  -2.5665655e-01
   6.3372349e-01  -2.5000000e-01
   6.5043385e-01  -2.4826198e-01
   7.0433177e-01  -2.4193548e-01
   7.3173808e-01  -2.3867752e-01
   7.6822091e-01  -2.3387097e-01
   8.1304232e-01  -2.2787007e-01
   8.2716714e-01  -2.2580645e-01
   8.8161069e-01  -2.1774194e-01
   8.9434655e-01  -2.1582996e-01
   9.3242658e-01  -2.0967742e-01
   9.7565078e-01  -2.0253263e-01
   9.8088517e-01  -2.0161290e-01
   1.0263269e+00  -1.9354839e-01
   1.0569550e+00  -1.8798404e-01
   1.0700530e+00  -1.8548387e-01
   1.1117053e+00  -1.7741935e-01
   1.1382592e+00  -1.7216328e-01
   1.1519133e+00  -1.6935484e-01
   1.1905466e+00  -1.6129032e-01
   1.2195635e+00  -1.5508418e-01
   1.2280151e+00  -1.5322581e-01
   1.2642611e+00  -1.4516129e-01
   1.2994732e+00  -1.3709677e-01
   1.3008677e+00  -1.3677500e-01
   1.3338589e+00  -1.2903226e-01
   1.3672872e+00  -1.2096774e-01
   1.3821719e+00  -1.1731774e-01
   1.4000617e+00  -1.1290323e-01
   1.4321589e+00  -1.0483871e-01
   1.4633780e+00  -9.6774194e-02
   1.4634762e+00  -9.6748666e-02
   1.4945553e+00  -8.8709677e-02
   1.5248958e+00  -8.0645161e-02
   1.5447804e+00  -7.5252405e-02
   1.5547949e+00  -7.2580645e-02
   1.5846426e+00  -6.4516129e-02
   1.6137050e+00  -5.6451613e-02
   1.6260846e+00  -5.2965563e-02
   1.6428213e+00  -4.8387097e-02
   1.6717983e+00  -4.0322581e-02
   1.7000300e+00  -3.2258065e-02
   1.7073889e+00  -3.0133081e-02
   1.7288564e+00  -2.4193548e-02
   1.7574204e+00  -1.6129032e-02
   1.7852654e+00  -8.0645161e-03
   1.7886931e+00  -7.0641407e-03
   1.8143531e+00   0.0000000e+00
   2.3636364e+00   5.9000000e+01
   3.2265093e+00   0.0000000e+00
   3.2521693e+00  -7.0641407e-03
   3.2555969e+00  -8.0645161e-03
   3.2834420e+00  -1.6129032e-02
   3.3120059e+00  -2.4193548e-02
   3.3334735e+00  -3.0133081e-02
   3.3408324e+00  -3.2258065e-02
   3.3690641e+00  -4.0322581e-02
   3.3980411e+00  -4.8387097e-02
   3.4147777e+00  -5.2965563e-02
   3.4271573e+00  -5.6451613e-02
   3.4562198e+00  -6.4516129e-02
   3.4860675e+00  -7.2580645e-02
   3.4960820e+00  -7.5252405e-02
   3.5159666e+00  -8.0645161e-02
   3.5463070e+00  -8.8709677e-02
   3.5773862e+00  -9.6748666e-02
   3.5774844e+00  -9.6774194e-02
   3.6087034e+00  -1.0483871e-01
   3.6408006e+00  -1.1290323e-01
   3.6586904e+00  -1.1731774e-01
   3.6735752e+00  -1.2096774e-01
   3.7070035e+00  -1.2903226e-01
   3.7399947e+00  -1.3677500e-01
   3.7413891e+00  -1.3709677e-01
   3.7766013e+00  -1.4516129e-01
   3.8128473e+00  -1.5322581e-01
   3.8212989e+00  -1.5508418e-01
   3.8503158e+00  -1.6129032e-01
   3.8889491e+00  -1.6935484e-01
   3.9026031e+00  -1.7216328e-01
   3.9291571e+00  -1.7741935e-01
   3.9708094e+00  -1.8548387e-01
   3.9839073e+00  -1.8798404e-01
   4.0145354e+00  -1.9354839e-01
   4.0599772e+00  -2.0161290e-01
   4.0652116e+00  -2.0253263e-01
   4.1084358e+00  -2.0967742e-01
   4.1465158e+00  -2.1582996e-01
   4.1592517e+00  -2.1774194e-01
   4.2136952e+00  -2.2580645e-01
   4.2278200e+00  -2.2787007e-01
   4.2726415e+00  -2.3387097e-01
   4.3091243e+00  -2.3867752e-01
   4.3365306e+00  -2.4193548e-01
   4.3904285e+00  -2.4826198e-01
   4.4071389e+00  -2.5000000e-01
   4.4717327e+00  -2.5665655e-01
   4.4874947e+00  -2.5806452e-01
   4.5530370e+00  -2.6388550e-01
   4.5830045e+00  -2.6612903e-01
   4.6343412e+00  -2.6996357e-01
   4.7040878e+00  -2.7419355e-01
   4.7156454e+00  -2.7489533e-01
   4.7969497e+00  -2.7873391e-01
   4.8782539e+00  -2.8144793e-01
   4.9188758e+00  -2.8225806e-01
   4.9595581e+00  -2.8307883e-01
   5.0408624e+00  -2.8362513e-01
   2.6363636e+00   4.8000000e+01
  -5.0408624e+00  -2.2399410e-01
  -4.9595581e+00  -2.2341928e-01
  -4.8782539e+00  -2.2168892e-01
  -4.7969497e+00  -2.1878523e-01
  -4.7761102e+00  -2.1774194e-01
  -4.7156454e+00  -2.1472743e-01
  -4.6376343e+00  -2.0967742e-01
  -4.6343412e+00  -2.0946439e-01
  -4.5530370e+00  -2.0302296e-01
  -4.5380046e+00  -2.0161290e-01
  -4.4717327e+00  -1.9535784e-01
  -4.4550935e+00  -1.9354839e-01
  -4.3904285e+00  -1.8644815e-01
  -4.3826369e+00  -1.8548387e-01
  -4.3181109e+00  -1.7741935e-01
  -4.3091243e+00  -1.7628447e-01
  -4.2595429e+00  -1.6935484e-01
  -4.2278200e+00  -1.6484729e-01
  -4.2048485e+00  -1.6129032e-01
  -4.1536290e+00  -1.5322581e-01
  -4.1465158e+00  -1.5209461e-01
  -4.1059527e+00  -1.4516129e-01
  -4.0652116e+00  -1.3803405e-01
  -4.0601649e+00  -1.3709677e-01
  -4.0171317e+00  -1.2903226e-01
  -3.9839073e+00  -1.2265539e-01
  -3.9755283e+00  -1.2096774e-01
  -3.9359192e+00  -1.1290323e-01
  -3.9026031e+00  -1.0594817e-01
  -3.8974827e+00  -1.0483871e-01
  -3.8605975e+00  -9.6774194e-02
  -3.8247134e+00  -8.8709677e-02
  -3.8212989e+00  -8.7936100e-02
  -3.7899570e+00  -8.0645161e-02
  -3.7561463e+00  -7.2580645e-02
  -3.7399947e+00  -6.8665665e-02
  -3.7231454e+00  -6.4516129e-02
  -3.6909314e+00  -5.6451613e-02
  -3.6595585e+00  -4.8387097e-02
  -3.6586904e+00  -4.8162569e-02
  -3.6285336e+00  -4.0322581e-02
  -3.5982935e+00  -3.2258065e-02
  -3.5773862e+00  -2.6570544e-02
  -3.5685976e+00  -2.4193548e-02
  -3.5391123e+00  -1.6129032e-02
  -3.5103691e+00  -8.0645161e-03
  -3.4960820e+00  -3.9938332e-03
  -3.4818183e+00   0.0000000e+00
   2.6363636e+00   9.5000000e+01
  -1.5590441e+00   0.0000000e+00
  -1.5447804e+00  -3.9938332e-03
  -1.5304933e+00  -8.0645161e-03
  -1.5017501e+00  -1.6129032e-02
  -1.4722647e+00  -2.4193548e-02
  -1.4634762e+00  -2.6570544e-02
  -1.4425689e+00  -3.2258065e-02
  -1.4123287e+00  -4.0322581e-02
  -1.3821719e+00  -4.8162569e-02
  -1.3813038e+00  -4.8387097e-02
  -1.3499309e+00  -5.6451613e-02
  -1.3177170e+00  -6.4516129e-02
  -1.3008677e+00  -6.8665665e-02
  -1.2847161e+00  -7.2580645e-02
  -1.2509053e+00  -8.0645161e-02
  -1.2195635e+00  -8.7936100e-02
  -1.2161490e+00  -8.8709677e-02
  -1.1802648e+00  -9.6774194e-02
  -1.1433796e+00  -1.0483871e-01
  -1.1382592e+00  -1.0594817e-01
  -1.1049432e+00  -1.1290323e-01
  -1.0653340e+00  -1.2096774e-01
  -1.0569550e+00  -1.2265539e-01
  -1.0237306e+00  -1.2903226e-01
  -9.8069745e-01  -1.3709677e-01
  -9.7565078e-01  -1.3803405e-01
  -9.3490966e-01  -1.4516129e-01
  -8.9434655e-01  -1.5209461e-01
  -8.8723337e-01  -1.5322581e-01
  -8.3601391e-01  -1.6129032e-01
  -8.1304232e-01  -1.6484729e-01
  -7.8131945e-01  -1.6935484e-01
  -7.3173808e-01  -1.7628447e-01
  -7.2275146e-01  -1.7741935e-01
  -6.5822546e-01  -1.8548387e-01
  -6.5043385e-01  -1.8644815e-01
  -5.8576886e-01  -1.9354839e-01
  -5.6912962e-01  -1.9535784e-01
  -5.0285775e-01  -2.0161290e-01
  -4.8782539e-01  -2.0302296e-01
  -4.0652116e-01  -2.0946439e-01
  -4.0322808e-01  -2.0967742e-01
  -3.2521693e-01  -2.1472743e-01
  -2.6475212e-01  -2.1774194e-01
  -2.4391269e-01  -2.1878523e-01
  -1.6260846e-01  -2.2168892e-01
  -8.1304232e-02  -2.2341928e-01
   0.0000000e+00  -2.2399410e-01
   8.1304232e-02  -2.2341928e-01
   1.6260846e-01  -2.2168892e-01
   2.4391269e-01  -2.1878523e-01
   2.6475212e-01  -2.1774194e-01
   3.2521693e-01  -2.1472743e-01
   4.0322808e-01  -2.0967742e-01
   4.0652116e-01  -2.0946439e-01
   4.8782539e-01  -2.0302296e-01
   5.0285775e-01  -2.0161290e-01
   5.6912962e-01  -1.9535784e-01
   5.8576886e-01  -1.9354839e-01
   6.5043385e-01  -1.8644815e-01
   6.5822546e-01  -1.8548387e-01
   7.2275146e-01  -1.7741935e-01
   7.3173808e-01  -1.7628447e-01
   7.8131945e-01  -1.6935484e-01
   8.1304232e-01  -1.6484729e-01
   8.3601391e-01  -1.6129032e-01
   8.8723337e-01  -1.5322581e-01
   8.9434655e-01  -1.5209461e-01
   9.3490966e-01  -1.4516129e-01
   9.7565078e-01  -1.3803405e-01
   9.8069745e-01  -1.3709677e-01
   1.0237306e+00  -1.2903226e-01
   1.0569550e+00  -1.2265539e-01
   1.0653340e+00  -1.2096774e-01
   1.1049432e+00  -1.1290323e-01
   1.1382592e+00  -1.0594817e-01
   1.1433796e+00  -1.0483871e-01
   1.1802648e+00  -9.6774194e-02
   1.2161490e+00  -8.8709677e-02
   1.2195635e+00  -8.7936100e-02
   1.2509053e+00  -8.0645161e-02
   1.2847161e+00  -7.2580645e-02
   1.3008677e+00  -6.8665665e-02
   1.3177170e+00  -6.4516129e-02
   1.3499309e+00  -5.6451613e-02
   1.3813038e+00  -4.8387097e-02
   1.3821719e+00  -4.8162569e-02
   1.4123287e+00  -4.0322581e-02
   1.4425689e+00  -3.2258065e-02
   1.4634762e+00  -2.6570544e-02
   1.4722647e+00  -2.4193548e-02
   1.5017501e+00  -1.6129032e-02
   1.5304933e+00  -8.0645161e-03
   1.5447804e+00  -3.9938332e-03
   1.5590441e+00   0.0000000e+00
   2.6363636e+00   4.8000000e+01
   3.4818183e+00   0.0000000e+00
   3.4960820e+00  -3.9938332e-03
   3.5103691e+00  -8.0645161e-03
   3.5391123e+00  -1.6129032e-02
   3.5685976e+00  -2.4193548e-02
   3.5773862e+00  -2.6570544e-02
   3.5982935e+00  -3.2258065e-02
   3.6285336e+00  -4.0322581e-02
   3.6586904e+00  -4.8162569e-02
   3.6595585e+00  -4.8387097e-02
   3.6909314e+00  -5.6451613e-02
   3.7231454e+00  -6.4516129e-02
   3.7399947e+00  -6.8665665e-02
   3.7561463e+00  -7.2580645e-02
   3.7899570e+00  -8.0645161e-02
   3.8212989e+00  -8.7936100e-02
   3.8247134e+00  -8.8709677e-02
   3.8605975e+00  -9.6774194e-02
   3.8974827e+00  -1.0483871e-01
   3.9026031e+00  -1.0594817e-01
   3.9359192e+00  -1.1290323e-01
   3.9755283e+00  -1.2096774e-01
   3.9839073e+00  -1.2265539e-01
   4.0171317e+00  -1.2903226e-01
   4.0601649e+00  -1.3709677e-01
   4.0652116e+00  -1.3803405e-01
   4.1059527e+00  -1.4516129e-01
   4.1465158e+00  -1.5209461e-01
   4.1536290e+00  -1.5322581e-01
   4.2048485e+00  -1.6129032e-01
   4.2278200e+00  -1.6484729e-01
   4.2595429e+00  -1.6935484e-01
   4.3091243e+00  -1.7628447e-01
   4.3181109e+00  -1.7741935e-01
   4.3826369e+00  -1.8548387e-01
   4.3904285e+00  -1.8644815e-01
   4.4550935e+00  -1.9354839e-01
   4.4717327e+00  -1.9535784e-01
   4.5380046e+00  -2.0161290e-01
   4.5530370e+00  -2.0302296e-01
   4.6343412e+00  -2.0946439e-01
   4.6376343e+00  -2.0967742e-01
   4.7156454e+00  -2.1472743e-01
   4.7761102e+00  -2.1774194e-01
   4.7969497e+00  -2.1878523e-01
   4.8782539e+00  -2.2168892e-01
   4.9595581e+00  -2.2341928e-01
   5.0408624e+00  -2.2399410e-01
   2.9090909e+00   3.9000000e+01
  -5.0408624e+00  -1.7074662e-01
  -4.9595581e+00  -1.7013740e-01
  -4.9247626e+00  -1.6935484e-01
  -4.8782539e+00  -1.6831997e-01
  -4.7969497e+00  -1.6529080e-01
  -4.7209724e+00  -1.6129032e-01
  -4.7156454e+00  -1.6101090e-01
  -4.6343412e+00  -1.5551480e-01
  -4.6067561e+00  -1.5322581e-01
  -4.5530370e+00  -1.4875443e-01
  -4.5165582e+00  -1.4516129e-01
  -4.4717327e+00  -1.4071702e-01
  -4.4400054e+00  -1.3709677e-01
  -4.3904285e+00  -1.3138305e-01
  -4.3723120e+00  -1.2903226e-01
  -4.3109491e+00  -1.2096774e-01
  -4.3091243e+00  -1.2072622e-01
  -4.2556617e+00  -1.1290323e-01
  -4.2278200e+00  -1.0876011e-01
  -4.2036136e+00  -1.0483871e-01
  -4.1546491e+00  -9.6774194e-02
  -4.1465158e+00  -9.5421541e-02
  -4.1089311e+00  -8.8709677e-02
  -4.0652116e+00  -8.0716734e-02
  -4.0648425e+00  -8.0645161e-02
  -4.0235006e+00  -7.2580645e-02
  -3.9839073e+00  -6.4649646e-02
  -3.9832716e+00  -6.4516129e-02
  -3.9451001e+00  -5.6451613e-02
  -3.9079253e+00  -4.8387097e-02
  -3.9026031e+00  -4.7222597e-02
  -3.8721899e+00  -4.0322581e-02
  -3.8374537e+00  -3.2258065e-02
  -3.8212989e+00  -2.8450382e-02
  -3.8036952e+00  -2.4193548e-02
  -3.7708733e+00  -1.6129032e-02
  -3.7399947e+00  -8.3516767e-03
  -3.7388716e+00  -8.0645161e-03
  -3.7075145e+00   0.0000000e+00
   2.9090909e+00   7.7000000e+01
  -1.3333478e+00   0.0000000e+00
  -1.3019907e+00  -8.0645161e-03
  -1.3008677e+00  -8.3516767e-03
  -1.2699891e+00  -1.6129032e-02
  -1.2371672e+00  -2.4193548e-02
  -1.2195635e+00  -2.8450382e-02
  -1.2034087e+00  -3.2258065e-02
  -1.1686724e+00  -4.0322581e-02
  -1.1382592e+00  -4.7222597e-02
  -1.1329371e+00  -4.8387097e-02
  -1.0957622e+00  -5.6451613e-02
  -1.0575908e+00  -6.4516129e-02
  -1.0569550e+00  -6.4649646e-02
  -1.0173617e+00  -7.2580645e-02
  -9.7601989e-01  -8.0645161e-02
  -9.7565078e-01  -8.0716734e-02
  -9.3193123e-01  -8.8709677e-02
  -8.9434655e-01  -9.5421541e-02
  -8.8621326e-01  -9.6774194e-02
  -8.3724873e-01  -1.0483871e-01
  -8.1304232e-01  -1.0876011e-01
  -7.8520065e-01  -1.1290323e-01
  -7.3173808e-01  -1.2072622e-01
  -7.2991324e-01  -1.2096774e-01
  -6.6855037e-01  -1.2903226e-01
  -6.5043385e-01  -1.3138305e-01
  -6.0085695e-01  -1.3709677e-01
  -5.6912962e-01  -1.4071702e-01
  -5.2430413e-01  -1.4516129e-01
  -4.8782539e-01  -1.4875443e-01
  -4.3410621e-01  -1.5322581e-01
  -4.0652116e-01  -1.5551480e-01
  -3.2521693e-01  -1.6101090e-01
  -3.1988995e-01  -1.6129032e-01
  -2.4391269e-01  -1.6529080e-01
  -1.6260846e-01  -1.6831997e-01
  -1.1609978e-01  -1.6935484e-01
  -8.1304232e-02  -1.7013740e-01
   0.0000000e+00  -1.7074662e-01
   8.1304232e-02  -1.7013740e-01
   1.1609978e-01  -1.6935484e-01
   1.6260846e-01  -1.6831997e-01
   2.4391269e-01  -1.6529080e-01
   3.1988995e-01  -1.6129032e-01
   3.2521693e-01  -1.6101090e-01
   4.0652116e-01  -1.5551480e-01
   4.3410621e-01  -1.5322581e-01
   4.8782539e-01  -1.4875443e-01
   5.2430413e-01  -1.4516129e-01
   5.6912962e-01  -1.4071702e-01
   6.0085695e-01  -1.3709677e-01
   6.5043385e-01  -1.3138305e-01
   6.6855037e-01  -1.2903226e-01
   7.2991324e-01  -1.2096774e-01
   7.3173808e-01  -1.2072622e-01
   7.8520065e-01  -1.1290323e-01
   8.1304232e-01  -1.0876011e-01
   8.3724873e-01  -1.0483871e-01
   8.8621326e-01  -9.6774194e-02
   8.9434655e-01  -9.5421541e-02
   9.3193123e-01  -8.8709677e-02
   9.7565078e-01  -8.0716734e-02
   9.7601989e-01  -8.0645161e-02
   1.0173617e+00  -7.2580645e-02
   1.0569550e+00  -6.4649646e-02
   1.0575908e+00  -6.4516129e-02
   1.0957622e+00  -5.6451613e-02
   1.1329371e+00  -4.8387097e-02
   1.1382592e+00  -4.7222597e-02
   1.1686724e+00  -4.0322581e-02
   1.2034087e+00  -3.2258065e-02
   1.2195635e+00  -2.8450382e-02
   1.2371672e+00  -2.4193548e-02
   1.2699891e+00  -1.6129032e-02
   1.3008677e+00  -8.3516767e-03
   1.3019907e+00  -8.0645161e-03
   1.3333478e+00   0.0000000e+00
   2.9090909e+00   3.9000000e+01
   3.7075145e+00   0.0000000e+00
   3.7388716e+00  -8.0645161e-03
   3.7399947e+00  -8.3516767e-03
   3.7708733e+00  -1.6129032e-02
   3.8036952e+00  -2.4193548e-02
   3.8212989e+00  -2.8450382e-02
   3.8374537e+00  -3.2258065e-02
   3.8721899e+00  -4.0322581e-02
   3.9026031e+00  -4.7222597e-02
   3.9079253e+00  -4.8387097e-02
   3.9451001e+00  -5.6451613e-02
   3.9832716e+00  -6.4516129e-02
   3.9839073e+00  -6.4649646e-02
   4.0235006e+00  -7.2580645e-02
   4.0648425e+00  -8.0645161e-02
   4.0652116e+00  -8.0716734e-02
   4.1089311e+00  -8.8709677e-02
   4.1465158e+00  -9.5421541e-02
   4.1546491e+00  -9.6774194e-02
   4.2036136e+00  -1.0483871e-01
   4.2278200e+00  -1.0876011e-01
   4.2556617e+00  -1.1290323e-01
   4.3091243e+00  -1.2072622e-01
   4.3109491e+00  -1.2096774e-01
   4.3723120e+00  -1.2903226e-01
   4.3904285e+00  -1.3138305e-01
   4.4400054e+00  -1.3709677e-01
   4.4717327e+00  -1.4071702e-01
   4.5165582e+00  -1.4516129e-01
   4.5530370e+00  -1.4875443e-01
   4.6067561e+00  -1.5322581e-01
   4.6343412e+00  -1.5551480e-01
   4.7156454e+00  -1.6101090e-01
   4.7209724e+00  -1.6129032e-01
   4.7969497e+00  -1.6529080e-01
   4.8782539e+00  -1.6831997e-01
   4.9247626e+00  -1.6935484e-01
   4.9595581e+00  -1.7013740e-01
   5.0408624e+00  -1.7074662e-01
   3.1818182e+00   3.0000000e+01
  -5.0408624e+00  -1.2254816e-01
  -4.9595581e+00  -1.2191453e-01
  -4.9190964e+00  -1.2096774e-01
  -4.8782539e+00  -1.2002196e-01
  -4.7969497e+00  -1.1687059e-01
  -4.7244851e+00  -1.1290323e-01
  -4.7156454e+00  -1.1242097e-01
  -4.6343412e+00  -1.0670171e-01
  -4.6127362e+00  -1.0483871e-01
  -4.5530370e+00  -9.9673655e-02
  -4.5246934e+00  -9.6774194e-02
  -4.4717327e+00  -9.1319591e-02
  -4.4496961e+00  -8.8709677e-02
  -4.3904285e+00  -8.1618219e-02
  -4.3831996e+00  -8.0645161e-02
  -4.3237854e+00  -7.2580645e-02
  -4.3091243e+00  -7.0568386e-02
  -4.2692081e+00  -6.4516129e-02
  -4.2278200e+00  -5.8132837e-02
  -4.2177992e+00  -5.6451613e-02
  -4.1702026e+00  -4.8387097e-02
  -4.1465158e+00  -4.4308671e-02
  -4.1249402e+00  -4.0322581e-02
  -4.0819623e+00  -3.2258065e-02
  -4.0652116e+00  -2.9072073e-02
  -4.0410084e+00  -2.4193548e-02
  -4.0016947e+00  -1.6129032e-02
  -3.9839073e+00  -1.2426675e-02
  -3.9639027e+00  -8.0645161e-03
  -3.9275049e+00   0.0000000e+00
   3.1818182e+00   5.9000000e+01
  -1.1133575e+00   0.0000000e+00
  -1.0769596e+00  -8.0645161e-03
  -1.0569550e+00  -1.2426675e-02
  -1.0391677e+00  -1.6129032e-02
  -9.9985393e-01  -2.4193548e-02
  -9.7565078e-01  -2.9072073e-02
  -9.5890002e-01  -3.2258065e-02
  -9.1592214e-01  -4.0322581e-02
  -8.9434655e-01  -4.4308671e-02
  -8.7065974e-01  -4.8387097e-02
  -8.2306315e-01  -5.6451613e-02
  -8.1304232e-01  -5.8132837e-02
  -7.7165423e-01  -6.4516129e-02
  -7.3173808e-01  -7.0568386e-02
  -7.1707693e-01  -7.2580645e-02
  -6.5766273e-01  -8.0645161e-02
  -6.5043385e-01  -8.1618219e-02
  -5.9116622e-01  -8.8709677e-02
  -5.6912962e-01  -9.1319591e-02
  -5.1616891e-01  -9.6774194e-02
  -4.8782539e-01  -9.9673655e-02
  -4.2812619e-01  -1.0483871e-01
  -4.0652116e-01  -1.0670171e-01
  -3.2521693e-01  -1.1242097e-01
  -3.1637727e-01  -1.1290323e-01
  -2.4391269e-01  -1.1687059e-01
  -1.6260846e-01  -1.2002196e-01
  -1.2176600e-01  -1.2096774e-01
  -8.1304232e-02  -1.2191453e-01
   0.0000000e+00  -1.2254816e-01
   8.1304232e-02  -1.2191453e-01
   1.2176600e-01  -1.2096774e-01
   1.6260846e-01  -1.2002196e-01
   2.4391269e-01  -1.1687059e-01
   3.1637727e-01  -1.1290323e-01
   3.2521693e-01  -1.1242097e-01
   4.0652116e-01  -1.0670171e-01
   4.2812619e-01  -1.0483871e-01
   4.8782539e-01  -9.9673655e-02
   5.1616891e-01  -9.6774194e-02
   5.6912962e-01  -9.1319591e-02
   5.9116622e-01  -8.8709677e-02
   6.5043385e-01  -8.1618219e-02
   6.5766273e-01  -8.0645161e-02
   7.1707693e-01  -7.2580645e-02
   7.3173808e-01  -7.0568386e-02
   7.7165423e-01  -6.4516129e-02
   8.1304232e-01  -5.8132837e-02
   8.2306315e-01  -5.6451613e-02
   8.7065974e-01  -4.8387097e-02
   8.9434655e-01  -4.4308671e-02
   9.1592214e-01  -4.0322581e-02
   9.5890002e-01  -3.2258065e-02
   9.7565078e-01  -2.9072073e-02
   9.9985393e-01  -2.4193548e-02
   1.0391677e+00  -1.6129032e-02
   1.0569550e+00  -1.2426675e-02
   1.0769596e+00  -8.0645161e-03
   1.1133575e+00   0.0000000e+00
   3.1818182e+00   3.0000000e+01
   3.9275049e+00   0.0000000e+00
   3.9639027e+00  -8.0645161e-03
   3.9839073e+00  -1.2426675e-02
   4.0016947e+00  -1.6129032e-02
   4.0410084e+00  -2.4193548e-02
   4.0652116e+00  -2.9072073e-02
   4.0819623e+00  -3.2258065e-02
   4.1249402e+00  -4.0322581e-02
   4.1465158e+00  -4.4308671e-02
   4.1702026e+00  -4.8387097e-02
   4.2177992e+00  -5.6451613e-02
   4.2278200e+00  -5.8132837e-02
   4.2692081e+00  -6.4516129e-02
   4.3091243e+00  -7.0568386e-02
   4.3237854e+00  -7.2580645e-02
   4.3831996e+00  -8.0645161e-02
   4.3904285e+00  -8.1618219e-02
   4.4496961e+00  -8.8709677e-02
   4.4717327e+00  -9.1319591e-02
   4.5246934e+00  -9.6774194e-02
   4.5530370e+00  -9.9673655e-02
   4.6127362e+00  -1.0483871e-01
   4.6343412e+00  -1.0670171e-01
   4.7156454e+00  -1.1242097e-01
   4.7244851e+00  -1.1290323e-01
   4.7969497e+00  -1.1687059e-01
   4.8782539e+00  -1.2002196e-01
   4.9190964e+00  -1.2096774e-01
   4.9595581e+00  -1.2191453e-01
   5.0408624e+00  -1.2254816e-01
   3.4545455e+00   2.1000000e+01
  -5.0408624e+00  -7.8458376e-02
  -4.9595581e+00  -7.7808706e-02
  -4.8782539e+00  -7.5853017e-02
  -4.7971814e+00  -7.2580645e-02
  -4.7969497e+00  -7.2571353e-02
  -4.7156454e+00  -6.8000361e-02
  -4.6677877e+00  -6.4516129e-02
  -4.6343412e+00  -6.2080856e-02
  -4.5713061e+00  -5.6451613e-02
  -4.5530370e+00  -5.4814327e-02
  -4.4923380e+00  -4.8387097e-02
  -4.4717327e+00  -4.6189975e-02
  -4.4238464e+00  -4.0322581e-02
  -4.3904285e+00  -3.6185127e-02
  -4.3622141e+00  -3.2258065e-02
  -4.3091243e+00  -2.4765886e-02
  -4.3054510e+00  -2.4193548e-02
  -4.2540359e+00  -1.6129032e-02
  -4.2278200e+00  -1.1951653e-02
  -4.2053799e+00  -8.0645161e-03
  -4.1595062e+00   0.0000000e+00
   3.4545455e+00   4.1000000e+01
  -8.8135611e-01   0.0000000e+00
  -8.3548251e-01  -8.0645161e-03
  -8.1304232e-01  -1.1951653e-02
  -7.8682645e-01  -1.6129032e-02
  -7.3541134e-01  -2.4193548e-02
  -7.3173808e-01  -2.4765886e-02
  -6.7864825e-01  -3.2258065e-02
  -6.5043385e-01  -3.6185127e-02
  -6.1701597e-01  -4.0322581e-02
  -5.6912962e-01  -4.6189975e-02
  -5.4852432e-01  -4.8387097e-02
  -4.8782539e-01  -5.4814327e-02
  -4.6955625e-01  -5.6451613e-02
  -4.0652116e-01  -6.2080856e-02
  -3.7307461e-01  -6.4516129e-02
  -3.2521693e-01  -6.8000361e-02
  -2.4391269e-01  -7.2571353e-02
  -2.4368092e-01  -7.2580645e-02
  -1.6260846e-01  -7.5853017e-02
  -8.1304232e-02  -7.7808706e-02
   0.0000000e+00  -7.8458376e-02
   8.1304232e-02  -7.7808706e-02
   1.6260846e-01  -7.5853017e-02
   2.4368092e-01  -7.2580645e-02
   2.4391269e-01  -7.2571353e-02
   3.2521693e-01  -6.8000361e-02
   3.7307461e-01  -6.4516129e-02
   4.0652116e-01  -6.2080856e-02
   4.6955625e-01  -5.6451613e-02
   4.8782539e-01  -5.4814327e-02
   5.4852432e-01  -4.8387097e-02
   5.6912962e-01  -4.6189975e-02
   6.1701597e-01  -4.0322581e-02
   6.5043385e-01  -3.6185127e-02
   6.7864825e-01  -3.2258065e-02
   7.3173808e-01  -2.4765886e-02
   7.3541134e-01  -2.4193548e-02
   7.8682645e-01  -1.6129032e-02
   8.1304232e-01  -1.1951653e-02
   8.3548251e-01  -8.0645161e-03
   8.8135611e-01   0.0000000e+00
   3.4545455e+00   2.1000000e+01
   4.1595062e+00   0.0000000e+00
   4.2053799e+00  -8.0645161e-03
   4.2278200e+00  -1.1951653e-02
   4.2540359e+00  -1.6129032e-02
   4.3054510e+00  -2.4193548e-02
   4.3091243e+00  -2.4765886e-02
   4.3622141e+00  -3.2258065e-02
   4.3904285e+00  -3.6185127e-02
   4.4238464e+00  -4.0322581e-02
   4.4717327e+00  -4.6189975e-02
   4.4923380e+00  -4.8387097e-02
   4.5530370e+00  -5.4814327e-02
   4.5713061e+00  -5.6451613e-02
   4.6343412e+00  -6.2080856e-02
   4.6677877e+00  -6.4516129e-02
   4.7156454e+00  -6.8000361e-02
   4.7969497e+00  -7.2571353e-02
   4.7971814e+00  -7.2580645e-02
   4.8782539e+00  -7.5853017e-02
   4.9595581e+00  -7.7808706e-02
   5.0408624e+00  -7.8458376e-02
   3.7272727e+00   1.3000000e+01
  -5.0408624e+00  -3.7786873e-02
  -4.9595581e+00  -3.7118099e-02
  -4.8782539e+00  -3.5104904e-02
  -4.8096483e+00  -3.2258065e-02
  -4.7969497e+00  -3.1734606e-02
  -4.7156454e+00  -2.7028481e-02
  -4.6777528e+00  -2.4193548e-02
  -4.6343412e+00  -2.0944920e-02
  -4.5818418e+00  -1.6129032e-02
  -4.5530370e+00  -1.3476933e-02
  -4.5032554e+00  -8.0645161e-03
  -4.4717327e+00  -4.6127761e-03
  -4.4350534e+00   0.0000000e+00
   3.7272727e+00   2.5000000e+01
  -6.0580897e-01   0.0000000e+00
  -5.6912962e-01  -4.6127761e-03
  -5.3760701e-01  -8.0645161e-03
  -4.8782539e-01  -1.3476933e-02
  -4.5902052e-01  -1.6129032e-02
  -4.0652116e-01  -2.0944920e-02
  -3.6310954e-01  -2.4193548e-02
  -3.2521693e-01  -2.7028481e-02
  -2.4391269e-01  -3.1734606e-02
  -2.3121406e-01  -3.2258065e-02
  -1.6260846e-01  -3.5104904e-02
  -8.1304232e-02  -3.7118099e-02
   0.0000000e+00  -3.7786873e-02
   8.1304232e-02  -3.7118099e-02
   1.6260846e-01  -3.5104904e-02
   2.3121406e-01  -3.2258065e-02
   2.4391269e-01  -3.1734606e-02
   3.2521693e-01  -2.7028481e-02
   3.6310954e-01  -2.4193548e-02
   4.0652116e-01  -2.0944920e-02
   4.5902052e-01  -1.6129032e-02
   4.8782539e-01  -1.3476933e-02
   5.3760701e-01  -8.0645161e-03
   5.6912962e-01  -4.6127761e-03
   6.0580897e-01   0.0000000e+00
   3.7272727e+00   1.3000000e+01
   4.4350534e+00   0.0000000e+00
   4.4717327e+00  -4.6127761e-03
   4.5032554e+00  -8.0645161e-03
   4.5530370e+00  -1.3476933e-02
   4.5818418e+00  -1.6129032e-02
   4.6343412e+00  -2.0944920e-02
   4.6777528e+00  -2.4193548e-02
   4.7156454e+00  -2.7028481e-02
   4.7969497e+00  -3.1734606e-02
   4.8096483e+00  -3.2258065e-02
   4.8782539e+00  -3.5104904e-02
   4.9595581e+00  -3.7118099e-02
   5.0408624e+00  -3.7786873e-02

